Convergent autoencoder approximation of low bending and low distortion manifold embeddings

Autoencoders, which consist of an encoder and a decoder, are widely used in machine learning for dimension reduction of high-dimensional data. The encoder embeds the input data manifold into a lower-dimensional latent space, while the decoder represents the inverse map, providing a parametrization of the data manifold by the manifold in latent space. A good regularity and structure of the embedded manifold may substantially simplify further data processing tasks such as cluster analysis or data interpolation. We propose and analyze a novel regularization for learning the encoder component of an autoencoder: a loss functional that prefers isometric, extrinsically flat embeddings and allows to train the encoder on its own. To perform the training it is assumed that for pairs of nearby points on the input manifold their local Riemannian distance and their local Riemannian average can be evaluated. The loss functional is computed via Monte Carlo integration with different sampling strategies for pairs of points on the input manifold. Our main theorem identifies a geometric loss functional of the embedding map as the $\Gamma$-limit of the sampling-dependent loss functionals. Numerical tests, using image data that encodes different explicitly given data manifolds, show that smooth manifold embeddings into latent space are obtained. Due to the promotion of extrinsic flatness, these embeddings are regular enough such that interpolation between not too distant points on the manifold is well approximated by linear interpolation in latent space as one possible postprocessing.

==> images_cows_e0.25_f0_tangential_exp_var_sum.csv <==
c,var
0,0.21889348
1,0.37814367
2,0.52506614
3,0.5960599
4,0.65878856
5,0.71200037
6,0.7645849
7,0.81117624
8,0.8565359
9,0.8979573
10,0.92577237
11,0.9474783
12,0.9658823
13,0.98230547
14,0.99371564
15,1.0


==> images_cows_e0.25_f0_tangential_run-grad.csv <==
Wall time,Step,Value
1692091052.8353746,0,0.450300395488739
1692091158.1195915,1,0.29108333587646484
1692091261.2144482,2,0.2525187134742737
1692091363.7068913,3,0.22718019783496857
1692091465.2063627,4,0.2080240398645401
1692091567.3252218,5,0.19814687967300415
1692091670.7203538,6,0.19399921596050262
1692091774.0467927,7,0.18117333948612213
1692091876.724544,8,0.17199388146400452
1692091979.9508238,9,0.17134103178977966
1692092083.4458606,10,0.15448985993862152
1692092187.1903756,11,0.15020394325256348
1692092290.4311366,12,0.14673976600170135
1692092395.6981566,13,0.13973212242126465
1692092498.858973,14,0.1276797503232956
1692092603.9112844,15,0.1265551894903183
1692092707.7452145,16,0.12846766412258148
1692092811.570201,17,0.12122531235218048
1692092915.793833,18,0.11982805281877518
1692093018.80359,19,0.11749804019927979
1692093121.7257395,20,0.1108301505446434
1692093225.147203,21,0.11099588125944138
1692093327.9057512,22,0.10486072301864624
1692093432.2268798,23,0.10217328369617462
1692093535.3041396,24,0.10768602043390274
1692093639.0233383,25,0.09832879900932312
1692093742.892276,26,0.09567400813102722
1692093845.5990188,27,0.09415031969547272
1692093948.9237397,28,0.0926809310913086
1692094052.4010582,29,0.08879321068525314
1692094156.9437215,30,0.08655234426259995
1692094260.0703502,31,0.0811505913734436
1692094363.183788,32,0.08241813629865646
1692094466.5399659,33,0.08087633550167084
1692094569.6554115,34,0.07891593873500824
1692094673.1180992,35,0.07525941729545593
1692094776.9266486,36,0.0710061565041542
1692094880.256474,37,0.07154756039381027
1692094983.1145887,38,0.06705814599990845
1692095086.7796495,39,0.06636673957109451
1692095189.8759577,40,0.06757336109876633
1692095292.3156006,41,0.06388989835977554
1692095395.3062084,42,0.06657208502292633
1692095498.8261635,43,0.06254842877388
1692095601.1690109,44,0.06246981769800186
1692095703.7120976,45,0.05901605263352394
1692095807.0099957,46,0.05873623117804527
1692095910.3837202,47,0.05930350348353386
1692096013.8959348,48,0.05406021699309349
1692096117.860327,49,0.052828527987003326
1692096221.1909885,50,0.04917849600315094
1692096324.220934,51,0.05143757537007332
1692096427.5375748,52,0.04845353588461876
1692096530.8977833,53,0.04701558127999306
1692096633.9914112,54,0.045450806617736816
1692096737.218862,55,0.04672092944383621
1692096840.619498,56,0.046092648059129715
1692096945.386963,57,0.043269965797662735
1692097047.6802232,58,0.040530744940042496
1692097150.6308963,59,0.04069317504763603
1692097253.0778852,60,0.03929254785180092
1692097356.9329662,61,0.042020704597234726
1692097459.6679826,62,0.03784339874982834
1692097564.2219415,63,0.0406230092048645
1692097667.1028626,64,0.03709421679377556
1692097770.3073032,65,0.03568752482533455
1692097873.9797587,66,0.034073665738105774
1692097978.4625578,67,0.03535708412528038
1692098080.7956352,68,0.033931195735931396
1692098184.4397478,69,0.03340433910489082
1692098289.547047,70,0.033774297684431076
1692098392.4627113,71,0.03393618017435074
1692098495.1678443,72,0.03191355988383293
1692098598.6344054,73,0.031496744602918625
1692098702.2142572,74,0.03186280280351639
1692098806.3907115,75,0.03082885593175888
1692098909.0702562,76,0.02996235527098179
1692099012.4959075,77,0.030075814574956894
1692099116.3955522,78,0.030140571296215057
1692099219.4998364,79,0.029577145352959633
1692099322.244286,80,0.027511728927493095
1692099425.7390087,81,0.027451466768980026
1692099528.4436195,82,0.027695409953594208
1692099630.9171052,83,0.027631064876914024
1692099735.7100775,84,0.026805471628904343
1692099840.2524803,85,0.025120822712779045
1692099942.8959577,86,0.0260783564299345
1692100046.3703737,87,0.02625676430761814
1692100149.5066218,88,0.025372840464115143
1692100253.21456,89,0.023341333493590355
1692100355.7066772,90,0.024530956521630287
1692100459.7988272,91,0.02350536547601223
1692100563.8526812,92,0.025407161563634872
1692100667.2455788,93,0.023280365392565727
1692100771.1416197,94,0.02382366918027401
1692100876.0488842,95,0.02385687455534935
1692100979.6295013,96,0.023930363357067108
1692101083.434837,97,0.02304253727197647
1692101188.3027086,98,0.022630048915743828
1692101291.328115,99,0.022287003695964813
1692101394.9407911,100,0.022500483319163322
1692101498.375349,101,0.022023366764187813
1692101602.9053822,102,0.02198282815515995
1692101706.1388698,103,0.022283129394054413
1692101809.122265,104,0.022292664274573326
1692101912.5708988,105,0.019673645496368408
1692102015.2201712,106,0.021621111780405045
1692102118.3091803,107,0.020006390288472176
1692102220.9302537,108,0.019478723406791687
1692102323.9637053,109,0.01854088343679905
1692102427.3833218,110,0.01928901858627796
1692102530.5464075,111,0.0184328556060791
1692102633.7419899,112,0.019710956141352654
1692102737.5927975,113,0.019208967685699463
1692102841.7663918,114,0.01876337081193924
1692102944.248091,115,0.018127715215086937
1692103046.9875634,116,0.01935856230556965
1692103150.2772663,117,0.019211754202842712
1692103253.405977,118,0.01927698589861393
1692103357.5537682,119,0.01725945435464382
1692103461.570582,120,0.01862633042037487
1692103565.287954,121,0.01690637320280075
1692103669.0555968,122,0.016606716439127922
1692103772.8860614,123,0.017444219440221786
1692103876.6268106,124,0.017678482457995415
1692103979.0364351,125,0.016877977177500725
1692104082.3050723,126,0.016352588310837746
1692104185.4460669,127,0.01617112010717392
1692104289.0991032,128,0.01678532175719738
1692104392.2874422,129,0.01707475818693638
1692104495.6028569,130,0.015943855047225952
1692104600.6676636,131,0.015763532370328903
1692104704.3740594,132,0.01550405565649271
1692104808.262121,133,0.016296055167913437
1692104911.593198,134,0.01577911153435707
1692105015.7102757,135,0.015686657279729843
1692105119.0937235,136,0.015586035326123238
1692105221.989865,137,0.015208188444375992
1692105326.2548037,138,0.015903834253549576
1692105429.3550518,139,0.014779780991375446
1692105530.9392068,140,0.014644700102508068
1692105631.9504638,141,0.01547058392316103
1692105736.0836518,142,0.01592106930911541
1692105840.8016596,143,0.016315825283527374
1692105944.1203568,144,0.01433972455561161
1692106048.9316072,145,0.014057661406695843
1692106153.9473164,146,0.013691496104001999
1692106258.459694,147,0.01343488972634077
1692106362.2159853,148,0.014522461220622063
1692106465.53841,149,0.013900874182581902
1692106569.6496384,150,0.015059486962854862
1692106672.7203717,151,0.013378583826124668
1692106777.536271,152,0.014303604140877724
1692106881.4876125,153,0.012914888560771942
1692106985.1708076,154,0.013374623842537403
1692107089.6402597,155,0.01388382539153099
1692107193.2181427,156,0.013968028128147125
1692107296.8870578,157,0.013462143950164318
1692107400.4888368,158,0.013114952482283115
1692107503.790587,159,0.012495431117713451
1692107606.9433963,160,0.012877418659627438
1692107710.5624437,161,0.013167193159461021
1692107814.876413,162,0.012706437148153782
1692107918.2312567,163,0.012554344721138477
1692108022.6769748,164,0.01233593188226223
1692108125.8507533,165,0.012002811767160892
1692108228.9398282,166,0.012302733957767487
1692108332.3889563,167,0.01272460725158453
1692108436.7595897,168,0.011773514561355114
1692108540.3630533,169,0.011676033958792686
1692108644.9625351,170,0.01193349901586771
1692108750.3487914,171,0.012124861590564251
1692108855.3003697,172,0.012601753696799278
1692108959.6549366,173,0.011737316846847534
1692109063.9735968,174,0.012042274698615074
1692109169.068496,175,0.011346274055540562
1692109272.6758645,176,0.01180822029709816
1692109377.6724505,177,0.01189739815890789
1692109482.114988,178,0.01192463655024767
1692109586.1232622,179,0.011248196475207806
1692109689.1140985,180,0.011153497733175755
1692109792.7649662,181,0.011186274699866772
1692109897.1817846,182,0.011311285197734833
1692110001.1505268,183,0.010828185826539993
1692110104.3378472,184,0.010928221978247166
1692110206.950595,185,0.01053545344620943
1692110311.6395736,186,0.01100106816738844
1692110414.9087188,187,0.010612585581839085
1692110518.453586,188,0.011095426976680756
1692110621.5331016,189,0.010733328759670258
1692110725.6341436,190,0.010545128956437111
1692110830.092532,191,0.010301202535629272
1692110933.6560137,192,0.012587646953761578
1692111038.4637117,193,0.01069312822073698
1692111142.9412556,194,0.010505297221243382
1692111246.1350586,195,0.010288487188518047
1692111349.3831532,196,0.010010795667767525
1692111455.4454784,197,0.010027800686657429
1692111560.0236676,198,0.01016564853489399
1692111663.298822,199,0.0106536615639925
1692111769.422335,200,0.010101634077727795
1692111873.5449893,201,0.009796315804123878
1692111976.1677997,202,0.010734076611697674
1692112081.5481124,203,0.011221060529351234
1692112185.5468512,204,0.010191860608756542
1692112289.1551888,205,0.009717648848891258
1692112393.1397662,206,0.009956082329154015
1692112496.899266,207,0.010112146846950054
1692112599.6423686,208,0.009395165368914604
1692112702.5358953,209,0.009488830342888832
1692112806.7604606,210,0.009109522216022015
1692112910.6137483,211,0.009475096128880978
1692113014.484435,212,0.009813896380364895
1692113118.535926,213,0.010187841020524502
1692113222.2112174,214,0.009457106702029705
1692113325.0222192,215,0.008961012586951256
1692113429.1242301,216,0.008778720162808895
1692113532.6567202,217,0.008692365139722824
1692113636.5336165,218,0.008485079742968082
1692113739.9761634,219,0.009609844535589218
1692113844.2262883,220,0.0094032883644104
1692113947.2840543,221,0.008996174670755863
1692114049.8794448,222,0.008596415631473064
1692114153.7056353,223,0.009207281284034252
1692114257.119855,224,0.009202610701322556
1692114360.1741078,225,0.009093472734093666
1692114463.815148,226,0.009618759155273438
1692114567.7600539,227,0.008880768902599812
1692114672.0740023,228,0.009605448693037033
1692114775.9797885,229,0.010407110676169395
1692114879.3671834,230,0.00858740322291851
1692114982.9310293,231,0.008601545356214046
1692115086.8068376,232,0.008326106704771519
1692115191.6862614,233,0.008179734461009502
1692115295.9986067,234,0.008129117079079151
1692115399.6593626,235,0.008913496509194374
1692115502.6112685,236,0.008048021234571934
1692115606.1159053,237,0.007995527237653732
1692115710.077834,238,0.008135081268846989
1692115813.078496,239,0.00831703282892704
1692115917.978452,240,0.007941506803035736
1692116022.982171,241,0.007945410907268524
1692116127.414972,242,0.008449038490653038
1692116230.190826,243,0.008611188270151615
1692116332.8082528,244,0.008553571067750454
1692116438.231531,245,0.007999048568308353
1692116542.134219,246,0.008543085306882858
1692116645.5901802,247,0.008009589277207851
1692116749.2274647,248,0.008343810215592384
1692116853.7272573,249,0.008660745806992054
1692116957.8756866,250,0.008053033612668514
1692117061.426359,251,0.008547297678887844
1692117165.2704034,252,0.007771603763103485
1692117269.5606415,253,0.008218852803111076
1692117373.8845072,254,0.007440867368131876
1692117478.703675,255,0.007775725331157446
1692117583.0332963,256,0.008450822904706001
1692117687.6000366,257,0.007929224520921707
1692117791.5801322,258,0.007463386282324791
1692117896.7222083,259,0.007322631310671568
1692118000.937374,260,0.007881500758230686
1692118105.3075242,261,0.00684557668864727
1692118210.3434057,262,0.007696014363318682
1692118313.8922255,263,0.007628205697983503
1692118417.630133,264,0.007793625816702843
1692118521.148364,265,0.0075563364662230015
1692118624.5462449,266,0.008998246863484383
1692118726.635019,267,0.00831508170813322
1692118830.3460798,268,0.0074019362218678
1692118934.2963707,269,0.007511893752962351
1692119037.3730938,270,0.007413579151034355
1692119140.7600558,271,0.0070573617704212666
1692119244.6303132,272,0.006829890422523022
1692119348.7982883,273,0.0069872671738266945
1692119453.7581391,274,0.007126264274120331
1692119559.0960042,275,0.00701579125598073
1692119661.2106068,276,0.00737615255638957
1692119765.0291727,277,0.007361201103776693
1692119869.1456933,278,0.00798985455185175
1692119970.8599434,279,0.006661834195256233
1692120075.339599,280,0.0070105260238051414
1692120180.3599193,281,0.006904954090714455
1692120284.1047993,282,0.006943705957382917
1692120388.5879974,283,0.0066651850938797
1692120492.2075274,284,0.006862360518425703
1692120596.7353008,285,0.006965053733438253
1692120701.410927,286,0.006862158887088299
1692120804.8953001,287,0.006591997109353542
1692120909.6599572,288,0.0071339369751513
1692121012.3832588,289,0.0068864901550114155
1692121117.8849645,290,0.0064720758236944675
1692121221.2542942,291,0.006728659383952618
1692121325.5547848,292,0.007144622970372438
1692121429.318333,293,0.006768381223082542
1692121533.7189124,294,0.006710068788379431
1692121637.4956524,295,0.0066174836829304695
1692121740.1981447,296,0.0066412221640348434
1692121842.8556654,297,0.007004192098975182
1692121946.7147784,298,0.0071974219754338264
1692122051.181096,299,0.006770395673811436
1692122156.2235725,300,0.007321344688534737
1692122260.6836767,301,0.006365456618368626
1692122364.3630776,302,0.007091533858329058
1692122468.4084408,303,0.0068569062277674675
1692122572.019693,304,0.006366458721458912
1692122675.8232353,305,0.006601435597985983
1692122780.7422798,306,0.006329013966023922
1692122885.572262,307,0.005976679269224405
1692122990.0033188,308,0.0059666261076927185
1692123095.8338754,309,0.006800363305956125
1692123203.2490506,310,0.006204378791153431
1692123308.3329992,311,0.006497167516499758
1692123412.0713887,312,0.00614867964759469
1692123517.0405421,313,0.0062540629878640175
1692123621.7095327,314,0.00609825924038887
1692123727.6846285,315,0.006940721999853849
1692123833.7237227,316,0.006125657353550196
1692123936.4474413,317,0.006478214170783758
1692124041.7305548,318,0.006407275330275297
1692124146.0463803,319,0.006349487695842981
1692124249.0370545,320,0.00615435978397727
1692124355.3767278,321,0.00583969010040164
1692124461.7809765,322,0.006218701135367155
1692124566.8871276,323,0.0062630618922412395
1692124671.905551,324,0.006123775616288185
1692124777.3625538,325,0.005904267076402903
1692124883.1503205,326,0.0056147705763578415
1692124989.3980427,327,0.005369178019464016
1692125093.7159147,328,0.006593609694391489
1692125198.42153,329,0.005913483910262585
1692125302.4116032,330,0.00631051417440176
1692125405.4456875,331,0.006468028295785189
1692125509.7484455,332,0.006141365971416235
1692125612.5401661,333,0.006127330474555492
1692125716.2292197,334,0.006177386734634638
1692125822.2991676,335,0.006321379449218512
1692125927.8363917,336,0.006022363435477018
1692126032.379827,337,0.005883436184376478
1692126135.641387,338,0.005924595054239035
1692126240.8986208,339,0.006573593243956566
1692126346.3313606,340,0.005583441350609064
1692126451.9223597,341,0.0056471810676157475
1692126557.985515,342,0.005770884454250336
1692126663.2145858,343,0.006191575434058905
1692126767.168758,344,0.005707183387130499
1692126872.7686646,345,0.005556081421673298
1692126976.7031143,346,0.005538857541978359
1692127080.6466844,347,0.00581316975876689


==> images_cows_e0.25_f0_tangential_run-hess.csv <==
Wall time,Step,Value
1692091052.8352358,0,0.28069421648979187
1692091158.1194575,1,0.34679272770881653
1692091261.2143624,2,0.35754847526550293
1692091363.7068305,3,0.37608203291893005
1692091465.2062714,4,0.3934824764728546
1692091567.3251152,5,0.3856916129589081
1692091670.7202187,6,0.3928188383579254
1692091774.0466645,7,0.38030967116355896
1692091876.7244027,8,0.3794528543949127
1692091979.9506757,9,0.38240286707878113
1692092083.445786,10,0.368490606546402
1692092187.190302,11,0.37716904282569885
1692092290.4310179,12,0.3688819110393524
1692092395.6980274,13,0.3574332296848297
1692092498.8589005,14,0.3585507571697235
1692092603.9111474,15,0.35250917077064514
1692092707.7451403,16,0.3560829758644104
1692092811.5701263,17,0.3486001193523407
1692092915.7936957,18,0.34978216886520386
1692093018.803462,19,0.34600314497947693
1692093121.7256649,20,0.3471783995628357
1692093225.147082,21,0.3333751857280731
1692093327.9056764,22,0.3336370885372162
1692093432.2268052,23,0.3342014253139496
1692093535.3039992,24,0.3251814544200897
1692093639.0232015,25,0.32838869094848633
1692093742.8921533,26,0.33012452721595764
1692093845.5988798,27,0.31363973021507263
1692093948.923603,28,0.31330037117004395
1692094052.4009833,29,0.3045918345451355
1692094156.9435797,30,0.3072546720504761
1692094260.070189,31,0.30104902386665344
1692094363.1836464,32,0.31000393629074097
1692094466.5398917,33,0.3050635755062103
1692094569.6552925,34,0.3010869026184082
1692094673.1180263,35,0.29259949922561646
1692094776.9265094,36,0.29736438393592834
1692094880.2563999,37,0.2916863262653351
1692094983.1145153,38,0.2927440404891968
1692095086.7795064,39,0.28535497188568115
1692095189.8758368,40,0.2858240008354187
1692095292.3154612,41,0.28087538480758667
1692095395.306061,42,0.28173092007637024
1692095498.8260677,43,0.2778302729129791
1692095601.168888,44,0.28237277269363403
1692095703.7119691,45,0.2692863643169403
1692095807.009872,46,0.26844698190689087
1692095910.3835797,47,0.2726670205593109
1692096013.8958044,48,0.271792471408844
1692096117.860252,49,0.26108986139297485
1692096221.1908662,50,0.26037999987602234
1692096324.2208068,51,0.2561250925064087
1692096427.5374186,52,0.24990606307983398
1692096530.8977082,53,0.2528035044670105
1692096633.9912803,54,0.24539881944656372
1692096737.218725,55,0.2467586249113083
1692096840.6193604,56,0.24522873759269714
1692096945.386829,57,0.23890210688114166
1692097047.6800778,58,0.23602597415447235
1692097150.630769,59,0.2328210175037384
1692097253.0778108,60,0.23111924529075623
1692097356.9328935,61,0.2312978208065033
1692097459.667855,62,0.22623039782047272
1692097564.221868,63,0.22677603363990784
1692097667.1027267,64,0.22042639553546906
1692097770.307171,65,0.21550285816192627
1692097873.9796185,66,0.21074624359607697
1692097978.4624228,67,0.21184131503105164
1692098080.7955637,68,0.2088886946439743
1692098184.43961,69,0.20768044888973236
1692098289.5469089,70,0.2081376016139984
1692098392.4625661,71,0.21061547100543976
1692098495.167772,72,0.20407216250896454
1692098598.634332,73,0.19972631335258484
1692098702.2141259,74,0.19949877262115479
1692098806.3905678,75,0.1985425353050232
1692098909.0701284,76,0.1961948424577713
1692099012.4957876,77,0.19796648621559143
1692099116.3954256,78,0.1934485137462616
1692099219.499764,79,0.1955634504556656
1692099322.2441463,80,0.18651829659938812
1692099425.7388718,81,0.18852117657661438
1692099528.443482,82,0.1878730207681656
1692099630.9170334,83,0.19184204936027527
1692099735.7099307,84,0.18453682959079742
1692099840.2523773,85,0.1827661246061325
1692099942.8958836,86,0.17957960069179535
1692100046.3702219,87,0.18385601043701172
1692100149.5064774,88,0.18064923584461212
1692100253.2144418,89,0.1747300922870636
1692100355.7066066,90,0.17353889346122742
1692100459.7986815,91,0.174209326505661
1692100563.852596,92,0.17500780522823334
1692100667.2454984,93,0.1714896261692047
1692100771.1415348,94,0.16774819791316986
1692100876.0488117,95,0.17354483902454376
1692100979.6294296,96,0.17095458507537842
1692101083.4347048,97,0.16751274466514587
1692101188.3026361,98,0.16575278341770172
1692101291.327978,99,0.16312049329280853
1692101394.9406507,100,0.16283206641674042
1692101498.375215,101,0.16406114399433136
1692101602.9052684,102,0.16105112433433533
1692101706.138744,103,0.1656751185655594
1692101809.1221187,104,0.1638273000717163
1692101912.570764,105,0.15759199857711792
1692102015.220098,106,0.1611708253622055
1692102118.309062,107,0.15907791256904602
1692102220.9301147,108,0.1558784544467926
1692102323.9635773,109,0.15309374034404755
1692102427.3832095,110,0.15206409990787506
1692102530.5462606,111,0.1484406292438507
1692102633.7419167,112,0.15290530025959015
1692102737.5926595,113,0.15220725536346436
1692102841.7662637,114,0.14882197976112366
1692102944.2479632,115,0.14444756507873535
1692103046.9874356,116,0.15208078920841217
1692103150.2771256,117,0.14853574335575104
1692103253.4058316,118,0.14257404208183289
1692103357.5536542,119,0.1478191316127777
1692103461.5704563,120,0.14607109129428864
1692103565.2878175,121,0.14435988664627075
1692103669.0554633,122,0.14121447503566742
1692103772.8859324,123,0.14160247147083282
1692103876.6266634,124,0.14152613282203674
1692103979.036362,125,0.14139077067375183
1692104082.3049998,126,0.14065584540367126
1692104185.4459958,127,0.13810038566589355
1692104289.0989661,128,0.14106833934783936
1692104392.2873063,129,0.13823172450065613
1692104495.6027138,130,0.134275883436203
1692104600.6675274,131,0.13744646310806274
1692104704.3739884,132,0.13334888219833374
1692104808.2619936,133,0.13745437562465668
1692104911.5930598,134,0.1337529718875885
1692105015.71016,135,0.13424022495746613
1692105119.093649,136,0.1317509114742279
1692105221.9897485,137,0.13048113882541656
1692105326.2546663,138,0.13347332179546356
1692105429.3549821,139,0.13391275703907013
1692105530.9390783,140,0.13065434992313385
1692105631.9503472,141,0.13045509159564972
1692105736.0835135,142,0.12833429872989655
1692105840.8015282,143,0.13293088972568512
1692105944.120218,144,0.12645645439624786
1692106048.9315364,145,0.12876179814338684
1692106153.947181,146,0.12939879298210144
1692106258.4596212,147,0.12602262198925018
1692106362.2158492,148,0.1267596036195755
1692106465.5383387,149,0.12815511226654053
1692106569.6495543,150,0.12851616740226746
1692106672.720236,151,0.12586650252342224
1692106777.5361333,152,0.1272226870059967
1692106881.4874885,153,0.12102290987968445
1692106985.1706882,154,0.12302202731370926
1692107089.640146,155,0.12111939489841461
1692107193.2179954,156,0.12350049614906311
1692107296.8869247,157,0.12118130177259445
1692107400.4887674,158,0.12156455963850021
1692107503.790467,159,0.12138781696557999
1692107606.943276,160,0.12043504416942596
1692107710.562307,161,0.12076738476753235
1692107814.8763406,162,0.11885447800159454
1692107918.2311192,163,0.12011218070983887
1692108022.6768303,164,0.11740166693925858
1692108125.850683,165,0.11549119651317596
1692108228.939691,166,0.11607092618942261
1692108332.3888187,167,0.11770644038915634
1692108436.7595167,168,0.11782940477132797
1692108540.3629358,169,0.11839327216148376
1692108644.962402,170,0.11443373560905457
1692108750.348664,171,0.11526454240083694
1692108855.3002489,172,0.11537104845046997
1692108959.6548243,173,0.11711860448122025
1692109063.9734483,174,0.11685244739055634
1692109169.0683668,175,0.11438344419002533
1692109272.675728,176,0.11560721695423126
1692109377.672311,177,0.11435309797525406
1692109482.1148498,178,0.1126786321401596
1692109586.1231158,179,0.11021917313337326
1692109689.1140268,180,0.11102240532636642
1692109792.7648933,181,0.11064991354942322
1692109897.181711,182,0.11126736551523209
1692110001.150415,183,0.11121564358472824
1692110104.3377733,184,0.11068054288625717
1692110206.9504669,185,0.11125674843788147
1692110311.6394517,186,0.11218594014644623
1692110414.908646,187,0.11032641679048538
1692110518.4534926,188,0.11249451339244843
1692110621.533026,189,0.10778900235891342
1692110725.6340337,190,0.10764163732528687
1692110830.0923972,191,0.1060829684138298
1692110933.6558702,192,0.1089261844754219
1692111038.4635735,193,0.10967163741588593
1692111142.941127,194,0.10526694357395172
1692111246.134921,195,0.1070457249879837
1692111349.3830185,196,0.10372038185596466
1692111455.4453323,197,0.1063648909330368
1692111560.0235481,198,0.10538871586322784
1692111663.298681,199,0.1066688671708107
1692111769.4222217,200,0.10496615618467331
1692111873.544852,201,0.10405471920967102
1692111976.1677248,202,0.10364903509616852
1692112081.5479941,203,0.10379119962453842
1692112185.5467162,204,0.10181812942028046
1692112289.1550684,205,0.10237620770931244
1692112393.139626,206,0.10141876339912415
1692112496.8991292,207,0.10252957046031952
1692112599.642248,208,0.10216318815946579
1692112702.535768,209,0.10100869834423065
1692112806.760325,210,0.10015908628702164
1692112910.6136186,211,0.10163112729787827
1692113014.4842978,212,0.09855803102254868
1692113118.5357876,213,0.10109985619783401
1692113222.2110922,214,0.09960625320672989
1692113325.0220792,215,0.09719834476709366
1692113429.1240952,216,0.09865055233240128
1692113532.6566482,217,0.09921060502529144
1692113636.5335293,218,0.09737568348646164
1692113739.976029,219,0.09741786867380142
1692113844.2261388,220,0.09776423871517181
1692113947.283915,221,0.09739616513252258
1692114049.8793085,222,0.09920258820056915
1692114153.7054832,223,0.09664874523878098
1692114257.1197276,224,0.09677841514348984
1692114360.173968,225,0.09749917685985565
1692114463.8150103,226,0.09808676689863205
1692114567.759921,227,0.09443392604589462
1692114672.0738811,228,0.09633427113294601
1692114775.9796576,229,0.09534832090139389
1692114879.3670452,230,0.09475625306367874
1692114982.9308944,231,0.0951526015996933
1692115086.8067007,232,0.09627023339271545
1692115191.6861293,233,0.09576623141765594
1692115295.9984736,234,0.09445282816886902
1692115399.6592455,235,0.0942874401807785
1692115502.611143,236,0.09537506103515625
1692115606.1157923,237,0.09234996140003204
1692115710.0777605,238,0.0921742245554924
1692115813.078358,239,0.09432365000247955
1692115917.9783072,240,0.09223927557468414
1692116022.9820504,241,0.09274540096521378
1692116127.4148357,242,0.09212084859609604
1692116230.1906996,243,0.09192165732383728
1692116332.8081808,244,0.09233393520116806
1692116438.2313979,245,0.09111012518405914
1692116542.134106,246,0.09146659076213837
1692116645.590043,247,0.09084320068359375
1692116749.2273304,248,0.09076566249132156
1692116853.7271376,249,0.09236165881156921
1692116957.8755507,250,0.0905802994966507
1692117061.4262218,251,0.09031441062688828
1692117165.270258,252,0.09081150591373444
1692117269.5604994,253,0.08995997905731201
1692117373.8843696,254,0.08873754739761353
1692117478.703534,255,0.0881553515791893
1692117583.0331607,256,0.08841360360383987
1692117687.5999026,257,0.089340440928936
1692117791.5799947,258,0.09114302694797516
1692117896.7220635,259,0.0878339558839798
1692118000.9373045,260,0.08866306394338608
1692118105.3074055,261,0.0866953581571579
1692118210.3432877,262,0.08792179077863693
1692118313.8920987,263,0.08787675946950912
1692118417.6300201,264,0.08836322277784348
1692118521.1482937,265,0.08650007843971252
1692118624.5461075,266,0.08957638591527939
1692118726.6348846,267,0.08658337593078613
1692118830.3459883,268,0.08748254179954529
1692118934.2962415,269,0.08743057399988174
1692119037.3730206,270,0.08450380712747574
1692119140.759917,271,0.0849032998085022
1692119244.6301992,272,0.08392608910799026
1692119348.798153,273,0.0842847228050232
1692119453.7580037,274,0.08480443805456161
1692119559.0958915,275,0.08585435152053833
1692119661.2104785,276,0.08537149429321289
1692119765.0291002,277,0.08439145982265472
1692119869.1456072,278,0.08466161042451859
1692119970.8598063,279,0.08439751714468002
1692120075.3394709,280,0.08418211340904236
1692120180.3597817,281,0.08455879241228104
1692120284.104726,282,0.08221463859081268
1692120388.5878587,283,0.08334001153707504
1692120492.2073793,284,0.08398059010505676
1692120596.7351663,285,0.08319418877363205
1692120701.4108148,286,0.08303782343864441
1692120804.895164,287,0.08121753484010696
1692120909.6598303,288,0.08311963081359863
1692121012.3831222,289,0.08101379126310349
1692121117.884825,290,0.08207937330007553
1692121221.2542,291,0.0819598138332367
1692121325.5546646,292,0.08265458047389984
1692121429.3182158,293,0.08330328017473221
1692121533.71884,294,0.08152616769075394
1692121637.4955804,295,0.08063353598117828
1692121740.1980712,296,0.08174088597297668
1692121842.855518,297,0.0823357105255127
1692121946.7146335,298,0.08328299969434738
1692122051.1810243,299,0.0821114107966423
1692122156.22344,300,0.08292316645383835
1692122260.6835394,301,0.08005627989768982
1692122364.36293,302,0.0808214396238327
1692122468.4083073,303,0.08127173036336899
1692122572.0195584,304,0.07846745103597641
1692122675.823162,305,0.08010654151439667
1692122780.7421458,306,0.07966355234384537
1692122885.5721188,307,0.07736202329397202
1692122990.003182,308,0.07896445691585541
1692123095.833805,309,0.07968014478683472
1692123203.248904,310,0.07825083285570145
1692123308.332926,311,0.07989700138568878
1692123412.0712507,312,0.07894740998744965
1692123517.0404713,313,0.07841961830854416
1692123621.7094572,314,0.07662461698055267
1692123727.6844537,315,0.07774882018566132
1692123833.7235973,316,0.07683299481868744
1692123936.4473698,317,0.07719173282384872
1692124041.7304332,318,0.07697552442550659
1692124146.046246,319,0.07694005221128464
1692124249.0369337,320,0.07635005563497543
1692124355.376617,321,0.07749024778604507
1692124461.7808707,322,0.07664591819047928
1692124566.886987,323,0.0769253522157669
1692124671.905478,324,0.07719959318637848
1692124777.362478,325,0.07686834037303925
1692124883.1502454,326,0.07670147716999054
1692124989.3979285,327,0.07463446259498596
1692125093.7157815,328,0.0765250027179718
1692125198.421419,329,0.0761028453707695
1692125302.4114866,330,0.07751879096031189
1692125405.4456162,331,0.07546217739582062
1692125509.7483735,332,0.07572074979543686
1692125612.540096,333,0.07582904398441315
1692125716.2291489,334,0.07623587548732758
1692125822.2990317,335,0.07550422102212906
1692125927.836241,336,0.07645638287067413
1692126032.379695,337,0.07674378901720047
1692126135.6413143,338,0.0734575092792511
1692126240.8984888,339,0.07426346838474274
1692126346.331224,340,0.07490648329257965
1692126451.922217,341,0.07444582134485245
1692126557.9853666,342,0.07400575280189514
1692126663.214442,343,0.07539638876914978
1692126767.1686327,344,0.07446769624948502
1692126872.7685456,345,0.07376507669687271
1692126976.7029676,346,0.07338479906320572
1692127080.6465364,347,0.07330378144979477


==> images_cows_e0.25_f0_tangential_run-rec.csv <==
Wall time,Step,Value
1692170649.2767692,0,0.12408008426427841
1692170740.4277565,2,0.022154049947857857
1692170785.204758,3,0.02000114507973194
1692170829.9012141,4,0.015955494716763496
1692171053.300591,9,0.011487098410725594
1692171097.9619505,10,0.011026513762772083
1692171143.67301,11,0.01056709885597229
1692171277.1960907,14,0.00952804647386074
1692171321.6848826,15,0.010141845792531967
1692171366.2330682,16,0.009120828472077847
1692171455.2466044,18,0.008857812732458115
1692171499.7313724,19,0.00875942874699831
1692171544.1949692,20,0.00865218136459589
1692171634.138463,22,0.008388018235564232
1692171678.6685457,23,0.00832168199121952
1692171812.2308295,26,0.007920046336948872
1692171856.7278304,27,0.007922613061964512
1692171901.2175555,28,0.007888000458478928
1692171945.7642224,29,0.007737429346889257
1692171990.255232,30,0.0076510426588356495
1692172124.8800828,33,0.007480623200535774
1692172169.386036,34,0.007559072691947222
1692172258.3455162,36,0.007460028864443302
1692172302.8709984,37,0.007259282749146223
1692172347.5414004,38,0.007134273648262024
1692172392.0544467,39,0.007173820864409208
1692172436.5861194,40,0.007095569744706154
1692172748.8427565,47,0.006945062428712845
1692172793.2874243,48,0.006920968182384968
1692172837.7583797,49,0.006858231034129858
1692172882.2532866,50,0.006662378553301096
1692172927.583203,51,0.006693731527775526
1692172972.116842,52,0.006552256643772125
1692173016.6060052,53,0.0066237663850188255
1692173061.104263,54,0.0064928773790597916
1692173105.707965,55,0.006519129499793053
1692173194.662783,57,0.006414094939827919
1692173328.2122,60,0.006347624585032463
1692173373.664231,61,0.006378306075930595
1692173418.1655202,62,0.006313361693173647
1692173462.6841679,63,0.006192346569150686
1692173551.6343226,65,0.006192605011165142
1692173596.1616945,66,0.006038792431354523
1692173640.6457396,67,0.00607312424108386
1692173685.1312058,68,0.006103337276726961
1692173774.09135,70,0.005944285541772842
1692173819.7356195,71,0.005906672682613134
1692173908.7174232,73,0.005854448303580284
1692173997.699811,75,0.005740453489124775
1692174086.6673276,77,0.005759843159466982
1692174131.117813,78,0.005918106529861689
1692174175.5904958,79,0.005714506842195988
1692174220.1155684,80,0.005674745887517929
1692174309.9758418,82,0.005631704814732075
1692174354.4815774,83,0.005586343351751566
1692174443.519963,85,0.005461611319333315
1692174488.0293045,86,0.0054945372976362705
1692174532.4933798,87,0.005508420057594776
1692174621.5883825,89,0.005306676030158997
1692174666.0815914,90,0.005531809292733669
1692174889.0653899,95,0.0053221071138978004
1692175067.0073197,99,0.005138542037457228
1692175111.4871745,100,0.00524276914075017
1692175245.992901,103,0.005084747914224863
1692175290.6947029,104,0.005081138573586941
1692175380.1244266,106,0.005096695385873318
1692175424.857214,107,0.005007784813642502
1692175469.5755038,108,0.004935906268656254
1692175514.341575,109,0.004879015497863293
1692175559.0508988,110,0.004899021703749895
1692175604.4569051,111,0.0048488411121070385
1692175649.1934419,112,0.004789602477103472
1692175738.6457977,114,0.0047520906664431095
1692175783.366377,115,0.004752124194055796
1692175828.146789,116,0.004703201819211245
1692176007.0886583,120,0.004598685074597597
1692176052.9109666,121,0.0047963871620595455
1692176231.8052835,125,0.0045765782706439495
1692176276.506229,126,0.004497160669416189
1692176366.0023289,128,0.004518309608101845
1692176410.9329534,129,0.004448511637747288
1692176455.665056,130,0.004456402733922005
1692176501.3173373,131,0.004520614165812731
1692176546.0217402,132,0.004390182439237833
1692176635.5089798,134,0.004314734134823084
1692176725.0120826,136,0.004357119090855122
1692176769.745468,137,0.004461533855646849
1692176814.4996703,138,0.0042476044036448
1692176859.225101,139,0.004302327521145344
1692177039.0728722,143,0.004172464367002249
1692177083.7581108,144,0.004157783929258585
1692177128.4741344,145,0.004135815426707268
1692177173.190433,146,0.004110543057322502
1692177217.9033256,147,0.00410796981304884
1692177352.177808,150,0.004060626029968262
1692177532.2364888,154,0.003940493334084749
1692177621.8241935,156,0.003999439999461174
1692177666.5196214,157,0.0039006650913506746
1692177755.9289706,159,0.0039821104146540165
1692177800.6008759,160,0.003973670303821564
1692177890.5576615,162,0.0038805564399808645
1692177935.247614,163,0.003960782196372747
1692177979.9494698,164,0.003858510870486498
1692178069.3234346,166,0.0037896933499723673
1692178158.7782881,168,0.0037411644589155912
1692178248.1608195,170,0.003768006805330515
1692178293.8219533,171,0.0036948942579329014
1692178338.5031898,172,0.003777580801397562
1692178427.9028244,174,0.003732613753527403
1692178472.7561114,175,0.0036695445887744427
1692178517.4456272,176,0.0037315792869776487
1692178562.1362035,177,0.0036962793674319983
1692178606.8273947,178,0.003678938839584589
1692178696.2915566,180,0.0036138196010142565
1692178741.933125,181,0.003626485588029027
1692178786.624878,182,0.003640688257291913
1692178831.3207033,183,0.0036675715819001198
1692178876.0208397,184,0.0035858224146068096
1692178920.7218077,185,0.0036653489805758
1692178965.4463685,186,0.003579328767955303
1692179099.4582849,189,0.0035291665699332952
1692179144.1691177,190,0.003543636528775096
1692179189.7547798,191,0.003529429668560624
1692179234.4050128,192,0.003594448324292898
1692179367.7485352,195,0.003486205358058214
1692179501.0946834,198,0.003466829191893339
1692179545.527332,199,0.0034395107068121433
1692179589.8906019,200,0.0035231232177466154
1692179679.3001666,202,0.003368802135810256
1692179723.6917071,203,0.0034485207870602608
1692179768.0644803,204,0.003430546261370182
1692179812.4173315,205,0.003398376749828458
1692179901.1645458,207,0.0033341723028570414
1692179945.5316112,208,0.0035147482994943857
1692179989.901741,209,0.0033738333731889725
1692180079.739655,211,0.003391694277524948
1692180168.6934752,213,0.0032951885368674994
1692180257.5676887,215,0.003297883551567793
1692180302.043214,216,0.0032502831891179085
1692180390.942038,218,0.003360978327691555
1692180435.3952975,219,0.0032784808427095413
1692180479.8342154,220,0.003291731234639883
1692180525.0296843,221,0.003290246706455946
1692180569.5012662,222,0.0033126554917544127
1692180658.2599292,224,0.0032500510569661856
1692180702.6303248,225,0.0032228389754891396
1692180746.9958923,226,0.003197401762008667
1692180880.3024812,229,0.003226972185075283
1692180969.8512836,231,0.003237555269151926
1692181014.3083594,232,0.0031639847438782454
1692181103.2931578,234,0.003151962300762534
1692181147.7016294,235,0.003183680586516857
1692181192.1933367,236,0.0031674597412347794
1692181236.69069,237,0.003191691357642412
1692181281.1372309,238,0.00317275058478117
1692181325.5929723,239,0.0031751599162817
1692181415.3570688,241,0.0031510295812040567
1692181459.725205,242,0.0031798139680176973
1692181548.5245252,244,0.0030857136007398367
1692181592.9409614,245,0.003107635769993067
1692181637.3082283,246,0.003126968862488866
1692181681.686076,247,0.0031879935413599014
1692181726.1660373,248,0.003091842168942094
1692181770.6312935,249,0.003068135119974613
1692181904.8582087,252,0.0030897960532456636
1692181949.409886,253,0.003122311783954501
1692181993.8092456,254,0.003027145517989993
1692182038.1721406,255,0.003081920323893428
1692182126.9503253,257,0.0030604905914515257
1692182171.312459,258,0.0031299530528485775
1692182215.666323,259,0.0030300694052129984
1692182260.043323,260,0.0030098576098680496
1692182349.6761289,262,0.002988956170156598
1692182394.030954,263,0.0030233387369662523
1692182616.3528023,268,0.0029976607766002417
1692182705.299137,270,0.0030325453262776136
1692182750.4725456,271,0.0029612286016345024
1692182883.8077335,274,0.0029404826927930117
1692182928.173764,275,0.0029396535828709602
1692182972.5530279,276,0.0029198466800153255
1692183061.395999,278,0.0030233915895223618
1692183105.761264,279,0.0029231058433651924
1692183150.341011,280,0.0029398829210549593
1692183195.4033468,281,0.002910736482590437
1692183239.792996,282,0.002966922475025058
1692183284.161557,283,0.0029117076192051172
1692183328.5527513,284,0.0028955445159226656
1692183372.9020274,285,0.0029043129179626703
1692183461.6799364,287,0.0028973668813705444
1692183506.0584962,288,0.0029297745786607265
1692183594.8000991,290,0.002973792375996709
1692183640.018986,291,0.002834643004462123
1692183817.4821627,295,0.002879662672057748
1692183861.8630834,296,0.00296403793618083
1692183906.2423964,297,0.002851153025403619
1692183950.5952103,298,0.002840290544554591
1692183994.9785705,299,0.00282297027297318
1692184039.359543,300,0.002912148367613554
1692184217.7464147,304,0.0028315603267401457
1692184262.1311665,305,0.002853011479601264
1692184306.49429,306,0.0028944620862603188
1692184350.873948,307,0.0028448107186704874
1692184395.2959383,308,0.002816831925883889
1692184439.6966465,309,0.002795919543132186
1692184529.2315571,311,0.0027801075484603643
1692184573.68024,312,0.0028138391207903624
1692184618.3675287,313,0.002761097624897957
1692184662.863563,314,0.0028454374987632036
1692184707.3485312,315,0.002879524603486061
1692184751.852125,316,0.0028066947124898434
1692184840.6770082,318,0.0028053356800228357
1692184885.042659,319,0.0028266299050301313
1692184929.3981767,320,0.0027530821971595287
1692184974.5717168,321,0.0027766251005232334
1692185018.9235165,322,0.0027699084021151066
1692185107.6984696,324,0.0027559332083910704
1692185240.8928342,327,0.0027320992667227983
1692185329.6980257,329,0.0027587723452597857
1692185374.0721517,330,0.0027745149563997984
1692185419.2161596,331,0.0027651763521134853
1692185463.5914378,332,0.0027669225819408894
1692185507.9971428,333,0.0027109174989163876
1692185685.4775739,337,0.002691488014534116
1692185729.8557658,338,0.0027836898807436228
1692185818.5911796,340,0.002745462115854025
1692185907.793074,342,0.002656131749972701
1692185952.1749945,343,0.0027152965776622295
1692185996.5884616,344,0.002701195888221264
1692186040.983124,345,0.0027043274603784084
1692186085.3668926,346,0.002691626315936446
1692186174.0934293,348,0.002686596941202879
1692186218.466296,349,0.0026718403678387403
1692186262.9950342,350,0.0027311460580676794
1692186353.8608012,352,0.0026522951666265726
1692186398.8563483,353,0.0026571128983050585
1692186443.8953042,354,0.0026553485076874495
1692186489.0049322,355,0.002670639893040061
1692186578.681746,357,0.0026684910990297794
1692186623.752703,358,0.002709448803216219
1692186713.8732448,360,0.002657625824213028
1692186759.5285063,361,0.002637999365106225
1692186804.365623,362,0.0026652596425265074
1692186849.3735752,363,0.0027175548020750284
1692186894.4169867,364,0.0026810539420694113
1692186939.2883337,365,0.002633142052218318
1692186984.1639647,366,0.0026632435619831085
1692187029.131025,367,0.0026334745343774557
1692187074.1357944,368,0.0026524020358920097
1692187118.9775093,369,0.0026922912802547216
1692187297.514539,373,0.0026235657278448343
1692187341.9911125,374,0.0026023793034255505
1692187386.4222996,375,0.002650837181136012
1692187475.2355552,377,0.0026078703813254833
1692187519.704324,378,0.0026119165122509003
1692187697.9349425,382,0.002607968868687749
1692187786.9144547,384,0.0026745074428617954
1692187831.272688,385,0.002647002227604389
1692187875.6927931,386,0.0026084305718541145
1692188009.2203484,389,0.002593838842585683
1692188053.6051505,390,0.0026270393282175064
1692188098.945128,391,0.0025877763982862234
1692188143.4661386,392,0.0026208756025880575
1692188188.0138438,393,0.0025874970015138388
1692188232.5697687,394,0.0026775854639708996
1692188277.068714,395,0.002558865351602435
1692188321.5603206,396,0.0025531472638249397
1692188366.2279954,397,0.0026166823226958513
1692188410.835464,398,0.0025696184020489454
1692188455.442298,399,0.002692384645342827
1692188500.0558527,400,0.002538748551160097
1692188545.12602,401,0.002578343264758587
1692188589.716358,402,0.002666946966201067
1692188678.8933969,404,0.0025468003004789352
1692188768.1151583,406,0.002554971491917968
1692188812.640508,407,0.002578611485660076
1692188857.2212625,408,0.0025546394754201174
1692188901.7718425,409,0.0025481318589299917
1692189036.2324638,412,0.00255296821705997
1692189080.8178427,413,0.002551862271502614
1692189125.4177368,414,0.0026387248653918505
1692189170.017428,415,0.002557887462899089
1692189303.7989771,418,0.0026136424858123064
1692189348.369478,419,0.0025812960229814053
1692189438.6127121,421,0.0025465458165854216
1692189483.3441556,422,0.0025411208625882864
1692189617.484464,425,0.002539106411859393
1692189662.121985,426,0.002531609032303095
1692189706.8476377,427,0.0025197204668074846
1692189796.1528385,429,0.002525278367102146
1692189840.8090885,430,0.0025278551038354635
1692189886.0576632,431,0.0025223323609679937
1692190019.7842572,434,0.0025658507365733385
1692190064.659981,435,0.002495691180229187
1692190109.4562316,436,0.0025244439020752907
1692190154.2557807,437,0.0025073883589357138
1692190199.0790782,438,0.0025417290162295103
1692190243.841752,439,0.002519710920751095
1692190288.6144106,440,0.0025330979842692614
1692190333.8893566,441,0.0024922110605984926
1692190423.4927602,443,0.0025108109693974257
1692190468.299793,444,0.0025165968108922243
1692190513.0635815,445,0.0024879227858036757
1692190557.8272722,446,0.0025371736846864223
1692190737.1410558,450,0.0025176748167723417
1692190782.5651128,451,0.0024897304829210043
1692190827.243878,452,0.0025013932026922703
1692190871.940825,453,0.0024768938310444355
1692190916.6571205,454,0.0024671019054949284
1692191006.0697777,456,0.002500999253243208
1692191095.960233,458,0.0025003827176988125
1692191185.3515046,460,0.0024743983522057533
1692191230.9894214,461,0.002475590677931905
1692191275.6849194,462,0.0025239549577236176
1692191365.082223,464,0.0025641117244958878
1692191454.8277879,465,0.002448462415486574
1692191550.611611,466,0.002481629839166999
1692191744.2787175,468,0.00244908663444221
1692191940.3816879,470,0.002459737239405513
1692192039.5274444,471,0.0024869851768016815
1692192236.2989285,473,0.0024751543533056974
1692192333.292675,474,0.0024761424865573645
1692192430.2225435,475,0.002455201232805848
1692192722.1198652,478,0.0024600434117019176
1692192820.7116547,479,0.002476497320458293
1692192919.028101,480,0.0024526261258870363
1692193018.1274087,481,0.002419078256934881
1692193115.3481975,482,0.002405973384156823
1692193212.0898411,483,0.0024808186572045088
1692193309.4435003,484,0.002409979235380888
1692193503.574122,486,0.0024570098612457514
1692193601.8092155,487,0.002453569555655122
1692193700.2416978,488,0.0024617938324809074
1692193798.7493012,489,0.002427172614261508
1692193896.4485338,490,0.0024574007838964462
1692193976.162501,491,0.002471483778208494
1692194110.2997983,494,0.0024079822469502687
1692194155.0723116,495,0.00246354378759861
1692194244.6208892,497,0.002400839701294899
1692194289.3736806,498,0.0023965805303305387
1692194334.1498435,499,0.0024155760183930397
1692194424.6184819,501,0.0024300040677189827
1692194469.410054,502,0.002456662943586707
1692194514.282679,503,0.0024449657648801804
1692194648.426616,506,0.0023912235628813505
1692194693.1275156,507,0.0024370769970119
1692194737.8509686,508,0.0024452079087495804
1692194782.6392663,509,0.0023932859767228365
1692194827.5325124,510,0.0024198624305427074
1692194873.2387445,511,0.0023835510946810246
1692194918.0856016,512,0.0024337945505976677
1692194962.8462648,513,0.0024398192763328552
1692195007.569044,514,0.002459490904584527
1692195096.9784372,516,0.0023894156329333782
1692195141.7187462,517,0.002386281965300441
1692195186.4394076,518,0.0024829355534166098
1692195231.1407387,519,0.002379237674176693
1692195275.8224494,520,0.002415409777313471
1692195321.1028063,521,0.0023572114296257496
1692195409.9091427,523,0.0023682047612965107
1692195543.203883,526,0.0023694736883044243
1692195721.0199761,530,0.0023786243982613087
1692195855.2514648,533,0.0023829087149351835
1692195899.7788737,534,0.002429602900519967
1692195944.3226986,535,0.0024102909956127405
1692195988.8354218,536,0.0023766260128468275
1692196033.3660564,537,0.0023851448204368353
1692196077.9172492,538,0.0024216831661760807
1692196122.4506364,539,0.002385154366493225
1692196167.013625,540,0.0023751079570502043
1692196212.158579,541,0.0023482749238610268
1692196256.7322176,542,0.002365655265748501
1692196301.2597141,543,0.0023712129332125187
1692196345.7675083,544,0.002432058798149228
1692196434.8743393,546,0.0023721137549728155
1692196479.4262838,547,0.002352634444832802
1692196613.149141,550,0.0024043971206992865
1692196702.7017732,552,0.0023636857513338327
1692196747.3222697,553,0.002363756764680147
1692196791.9050753,554,0.002369238995015621
1692196836.466091,555,0.0023566780146211386
1692196880.9926145,556,0.0023849753197282553
1692196970.2008345,558,0.002375613898038864
1692197148.6231706,562,0.0023987344466149807
1692197193.1379874,563,0.0023441424127668142
1692197237.669295,564,0.0023926382418721914
1692197326.752611,566,0.0023334554862231016
1692197371.2915986,567,0.0023419030476361513
1692197415.8452532,568,0.00235059205442667
1692197460.3790042,569,0.0023406464606523514
1692197549.9957948,571,0.002348577370867133
1692197639.0764306,573,0.0023774250876158476
1692197772.6307611,576,0.0023877224884927273
1692197950.8316865,580,0.002343926578760147
1692198129.3445756,584,0.0023737808223813772
1692198173.9076679,585,0.0023298473097383976
1692198218.3074608,586,0.002321079606190324
1692198307.0750093,588,0.0023891781456768513
1692198351.4642835,589,0.0023219548165798187
1692198395.8802216,590,0.002320412080734968
1692198441.2378016,591,0.002321419306099415
1692198485.6679678,592,0.002360879210755229
1692198575.0345433,594,0.002348715905100107
1692198619.8529987,595,0.002305871108546853
1692198664.653369,596,0.0023423326201736927
1692198709.4333098,597,0.0023310037795454264
1692198754.250142,598,0.0022984454408288
1692198799.014889,599,0.0023308892268687487
1692198888.8967466,601,0.0023005418479442596
1692198933.6937008,602,0.0023758753668516874
1692198978.5349448,603,0.0023005532566457987
1692199068.0432086,605,0.0023189731873571873
1692199157.5692065,607,0.002333108801394701
1692199202.3316543,608,0.002378671197220683
1692199247.0650752,609,0.002348129404708743
1692199291.8042197,610,0.00230013276450336
1692199426.93727,613,0.0023046093992888927
1692199471.7229059,614,0.002315967809408903
1692199561.370922,616,0.002295501297339797
1692199606.1704807,617,0.002302402863278985
1692199650.9483058,618,0.0023204588796943426
1692199740.4242291,620,0.0023238181602209806
1692199830.7589028,622,0.0023062534164637327
1692199875.5582712,623,0.0023397430777549744
1692199965.1221936,625,0.002303002867847681
1692200009.889403,626,0.0022850881796330214
1692200054.6216488,627,0.0022591075394302607
1692200099.3551655,628,0.00230221264064312
1692200144.0792418,629,0.0022900195326656103
1692200278.839777,632,0.002299397950991988
1692200323.6990628,633,0.0023094317875802517
1692200368.435468,634,0.0022966128308326006
1692200413.1855452,635,0.0023327087983489037
1692200502.625408,637,0.002272454323247075
1692200636.821492,640,0.002271935110911727
1692200682.0183742,641,0.002302957931533456
1692200726.73389,642,0.002308215945959091
1692200771.479847,643,0.002382316393777728
1692200816.2777748,644,0.0022584772668778896
1692200861.0742714,645,0.0022769335191696882
1692200995.3522384,648,0.002276064595207572
1692201040.0916698,649,0.0023381307255476713
1692201130.302117,651,0.0023065200075507164
1692201175.0208313,652,0.002289087511599064
1692201219.755339,653,0.0022767221089452505
1692201264.4952729,654,0.002305023605003953
1692201309.2336798,655,0.002303915563970804
1692201443.4517708,658,0.0023265944328159094
1692201488.1908972,659,0.0023014687467366457
1692201532.9113536,660,0.002264785347506404
1692201578.1739197,661,0.0022660349495708942
1692201846.5818346,667,0.002255012048408389
1692201936.1536374,669,0.002276437822729349
1692201980.885298,670,0.00233177887275815
1692202115.668843,673,0.0022391374222934246
1692202205.166492,675,0.002272827783599496
1692202249.901331,676,0.0022651052568107843
1692202294.671731,677,0.002247006166726351
1692202339.400654,678,0.0022417937871068716
1692202384.112827,679,0.0023200989235192537
1692202428.8278785,680,0.0022271662019193172
1692202518.8227534,682,0.002250573830679059
1692202563.552429,683,0.002263617003336549
1692202608.2995603,684,0.0022374074906110764
1692202653.0272923,685,0.002256280044093728
1692202742.4868588,687,0.0022569296415895224
1692202787.2215462,688,0.0022769093047827482
1692202831.9739587,689,0.002269093645736575
1692202876.714498,690,0.002246095333248377
1692202966.6942797,692,0.0022295701783150434
1692203011.4287207,693,0.002243170514702797
1692203056.298268,694,0.002242553513497114
1692203101.0437152,695,0.0022674750071018934
1692203145.7811456,696,0.002279846929013729
1692203190.5250533,697,0.0022796241100877523
1692203280.0046532,699,0.0022797794081270695
1692203414.962941,702,0.0022252516355365515
1692203459.6910121,703,0.0022615266498178244
1692203549.1617858,705,0.0022576749324798584
1692203728.339791,709,0.0022348735947161913
1692203773.0950105,710,0.002204539952799678
1692203863.2833533,712,0.0022100259084254503
1692203908.0223198,713,0.0022576230112463236
1692203997.4898937,715,0.002223419491201639
1692204086.9853787,717,0.0022289364133030176
1692204176.4804027,719,0.002196615096181631
1692204221.239285,720,0.0022570884320884943
1692204266.5864885,721,0.00228878459893167
1692204356.109885,723,0.002213411033153534
1692204400.862571,724,0.002257388085126877
1692204445.5933242,725,0.0022131185978651047
1692204490.316529,726,0.0022709136828780174
1692204535.0022101,727,0.0022266691084951162
1692204579.743669,728,0.0021977266296744347
1692204624.5290818,729,0.002230376936495304
1692204669.208342,730,0.0022330416832119226
1692204714.3715873,731,0.002217171248048544
1692204759.0478184,732,0.0022432287223637104
1692204803.7229662,733,0.002228681929409504
1692204893.0683303,735,0.002226609271019697
1692205027.2955308,738,0.0022158620413392782
1692205072.0150793,739,0.0022183696273714304
1692205116.820772,740,0.0021995636634528637
1692205207.1466193,742,0.002214465755969286
1692205251.8794513,743,0.0022789458744227886
1692205296.6327069,744,0.0022442194167524576
1692205341.3771098,745,0.00222986564040184
1692205386.109653,746,0.0022731234785169363
1692205610.4563665,751,0.002226500306278467
1692205655.1367035,752,0.002219714457169175
1692205789.1088033,755,0.002202016767114401
1692205833.7908037,756,0.0022281596902757883
1692205923.0595894,758,0.002200464950874448
1692205967.7252157,759,0.002199185313656926
1692206147.056598,763,0.002186286961659789
1692206191.6996186,764,0.002218307927250862
1692206236.365431,765,0.0022530918940901756
1692206325.6993978,767,0.002214711159467697
1692206370.366215,768,0.002189414342865348
1692206415.0711937,769,0.0021912611555308104
1692206459.7387588,770,0.002209221478551626
1692206504.8976045,771,0.002203956712037325
1692206549.5006547,772,0.002218009438365698
1692206594.1449099,773,0.00220407173037529
1692206683.451742,775,0.0022118317428976297
1692206728.1049955,776,0.0022092771250754595
1692206772.7515202,777,0.0021918383426964283
1692206817.3743694,778,0.002184526761993766
1692206862.034449,779,0.002178913215175271
1692206906.688466,780,0.0022346663754433393
1692206952.008468,781,0.002178399357944727
1692206996.6994705,782,0.00217604567296803
1692207041.3702073,783,0.0022111081052571535
1692207175.3959193,786,0.0021684765815734863
1692207264.658129,788,0.0021853637881577015
1692207309.3339157,789,0.0021765746641904116
1692207399.2152755,791,0.0022259524557739496
1692207488.5007164,793,0.0022436166182160378
1692207533.1311927,794,0.0021838899701833725
1692207577.8621,795,0.002221226692199707
1692207622.5527556,796,0.0021811460610479116
1692207667.194948,797,0.002211084123700857
1692207756.4978018,799,0.002175626577809453
1692207801.131082,800,0.0021807674784213305
1692207980.3436346,804,0.0021692118607461452
1692208024.9704115,805,0.002166335703805089
1692208069.7433007,806,0.0021996020805090666
1692208114.4155018,807,0.0022486497182399035
1692208248.373639,810,0.002160928677767515
1692208293.8272626,811,0.002174291294068098
1692208383.1232972,813,0.0021654777228832245
1692208427.7468991,814,0.002162434859201312
1692208561.700697,817,0.0021672802977263927
1692208606.3964164,818,0.002169666113331914
1692208651.0391114,819,0.0021684877574443817
1692208695.6796966,820,0.0022087874822318554
1692208741.0475008,821,0.0021838396787643433
1692208785.7298605,822,0.0021717282943427563
1692208830.4044611,823,0.0021899400744587183
1692208875.068832,824,0.0022126047406345606
1692208919.7303746,825,0.002154059475287795
1692208964.3812268,826,0.002190737519413233
1692209009.0365036,827,0.002247248776257038
1692209053.6689172,828,0.002148895990103483
1692209142.9783535,830,0.0021884457673877478
1692209233.126526,832,0.002146933227777481
1692209277.8026698,833,0.002146866638213396
1692209367.112913,835,0.002223243471235037
1692209411.7989864,836,0.0021426232997328043
1692209456.4104416,837,0.0022175537887960672
1692209545.667665,839,0.0021930309012532234
1692209590.3157964,840,0.002222111215814948
1692209680.3460674,842,0.002143056597560644
1692209725.0283582,843,0.002147492952644825
1692209814.357915,845,0.002156570553779602
1692209903.6576695,847,0.0021594720892608166
1692210037.6043425,850,0.0021651489660143852
1692210082.8745244,851,0.0021535991691052914
1692210216.7961109,854,0.0021555593702942133
1692210306.156138,856,0.0021551819518208504
1692210350.8169587,857,0.0021778871305286884
1692210395.5195549,858,0.00215983297675848
1692210485.0753543,860,0.002188257407397032
1692210530.483007,861,0.0021500408183783293
1692210575.144629,862,0.00214990321546793
1692210709.0797408,865,0.0021960546728223562
1692210753.7798927,866,0.002141659613698721
1692210843.0607355,868,0.0021250301506370306
1692210932.3256185,870,0.002214292995631695
1692210977.5492256,871,0.0021435029339045286
1692211111.471526,874,0.0021399157121777534
1692211200.759225,876,0.0021478827111423016
1692211245.6145399,877,0.002120294375345111
1692211379.5464165,880,0.0021384472493082285
1692211424.960753,881,0.0021290024742484093
1692211469.5979004,882,0.002133763860911131
1692211514.240419,883,0.002170990454033017
1692211558.880491,884,0.0021411431953310966
1692211603.5282505,885,0.002207682002335787
1692211648.1425323,886,0.0021621680352836847
1692211692.7930992,887,0.002154274843633175
1692211737.4486122,888,0.002168073318898678
1692211782.09214,889,0.0021404309663921595
1692211826.7469966,890,0.0021196550223976374
1692211916.8008974,892,0.002172812819480896
1692211961.4804277,893,0.0021055627148598433
1692212050.7773395,895,0.00216873362660408
1692212140.3377998,897,0.0021199590992182493
1692212185.181531,898,0.002139593940228224
1692212320.147767,901,0.002152959583327174
1692212365.0824046,902,0.0021345841232687235
1692212454.7849383,904,0.0023975297808647156
1692212499.6312907,905,0.002127292100340128
1692212544.4777296,906,0.002135987626388669
1692212589.3126953,907,0.0021560664754360914
1692212634.143426,908,0.002149909269064665
1692212723.8699787,910,0.002149521838873625
1692212769.4274547,911,0.002105189487338066
1692212859.1407511,913,0.0021567761432379484
1692212903.9809687,914,0.0021431688219308853
1692212993.659028,916,0.0021240045316517353
1692213038.5186603,917,0.0021242238581180573
1692213083.3547502,918,0.00213232752867043
1692213128.1912613,919,0.002134728478267789
1692213173.241764,920,0.0021288262214511633
1692213218.7084582,921,0.002091436181217432
1692213308.6958587,923,0.0021632646676152945
1692213488.1110644,927,0.0020828626584261656
1692213532.9661765,928,0.0021099497098475695
1692213577.8173616,929,0.0021209935657680035
1692213622.7397852,930,0.0021376833319664
1692213668.2617946,931,0.00211128918454051
1692213713.0999708,932,0.002762560034170747
1692213757.9456549,933,0.002126059727743268
1692213802.7751799,934,0.0021140293683856726
1692213847.6574407,935,0.0021353482734411955
1692214027.1157622,939,0.0021144715137779713
1692214071.961954,940,0.0021354486234486103
1692214117.5252664,941,0.002137633040547371
1692214162.3660312,942,0.002129832748323679
1692214296.912882,945,0.002149344189092517
1692214341.7528343,946,0.0020953717175871134
1692214386.618438,947,0.002121384022757411
1692214476.3250432,949,0.0021213272120803595
1692214521.1640897,950,0.002115619834512472
1692214611.523127,952,0.0021482983138412237
1692214701.2124226,954,0.002090699737891555
1692214746.0506196,955,0.0021289067808538675
1692214790.9133031,956,0.002114721341058612
1692214925.4495072,959,0.0021182873751968145
1692214970.284859,960,0.002142640296369791
1692215015.716546,961,0.0020992932841181755
1692215060.5832117,962,0.002094879513606429
1692215105.4692404,963,0.0020955088548362255
1692215150.343514,964,0.0021076109260320663
1692215195.207787,965,0.0021124377381056547
1692215284.9341447,967,0.0021468293853104115
1692215330.0130463,968,0.0020926804281771183
1692215465.2616625,971,0.0021238839253783226
1692215689.601541,976,0.002100310754030943
1692215779.2967203,978,0.002088623819872737
1692215824.1518364,979,0.002103408332914114
1692215869.0027285,980,0.0030368976294994354
1692215914.5450783,981,0.0021864990703761578
1692215959.3905277,982,0.002148053143173456
1692216004.272609,983,0.0021364917047321796
1692216138.8196437,986,0.0021458840928971767
1692216183.6940558,987,0.0021238760091364384
1692216228.5218823,988,0.0021237218752503395
1692216273.3717477,989,0.0021301014348864555
1692216318.1964102,990,0.002094180788844824
1692216408.4015074,992,0.0021190468687564135
1692216498.0713556,994,0.002136989962309599
1692216542.9644666,995,0.002142083365470171
1692216587.8196905,996,0.0021041221916675568
1692216677.5168004,998,0.0021326839923858643
1692216722.3527293,999,0.002114485250785947
1692216767.193038,1000,0.002125417347997427
1692216812.601019,1001,0.0021017417311668396
1692216857.500382,1002,0.002113508991897106
1692216902.3916786,1003,0.002127982908859849
1692216947.2481334,1004,0.0021034548990428448
1692216992.102596,1005,0.002115224488079548
1692217036.9531698,1006,0.002109627705067396
1692217081.7844155,1007,0.002160153817385435
1692217261.8272614,1011,0.0020974159706383944
1692217351.5236206,1013,0.0021340094972401857
1692217396.5474515,1014,0.002096588024869561
1692217441.4086013,1015,0.0021227283868938684
1692217486.2941713,1016,0.002108836779370904
1692217531.1680295,1017,0.0020769338589161634
1692217665.7735703,1020,0.002118834760040045
1692217756.182786,1022,0.0021157136652618647
1692217935.5975015,1026,0.0021286658011376858
1692218025.3534422,1028,0.002073337323963642
1692218070.259168,1029,0.0020667649805545807
1692218160.5107238,1031,0.002070267451927066
1692218340.0031364,1035,0.0020855909679085016
1692218384.9126303,1036,0.0020938750822097063
1692218429.7959738,1037,0.0020706073846668005
1692218474.6551344,1038,0.0020965589210391045
1692218519.5115836,1039,0.002127346582710743
1692218699.3696759,1043,0.0020768174435943365
1692218789.194214,1045,0.002054972806945443
1692218834.03272,1046,0.0020928599406033754
1692218968.6486459,1049,0.0021016853861510754
1692219103.9578762,1052,0.0021258543711155653
1692219148.8671527,1053,0.002095591276884079
1692219193.7404509,1054,0.0020549653563648462
1692219283.4870129,1056,0.0020901011303067207
1692219373.2093554,1058,0.0020765902008861303
1692219418.2077792,1059,0.002100846730172634
1692219463.0596106,1060,0.0020802421495318413
1692219553.2105758,1062,0.002059925114735961
1692219598.077218,1063,0.002075775060802698
1692219687.8292627,1065,0.002061464823782444
1692219732.679757,1066,0.002093219431117177
1692219777.536844,1067,0.00209108111448586
1692219867.2259462,1069,0.0022002796176820993
1692219912.0943968,1070,0.0021161220502108335
1692219957.6700175,1071,0.0020936771761626005
1692220002.5169265,1072,0.0020996902603656054
1692220047.3381891,1073,0.0020937221124768257
1692220092.1861668,1074,0.0020903856493532658
1692220226.8091817,1077,0.002098371274769306
1692220271.6905165,1078,0.002101148944348097
1692220361.4039943,1080,0.0021015156526118517
1692220406.860032,1081,0.002079152502119541
1692220451.753566,1082,0.002087828004732728
1692220496.6486602,1083,0.0020694283302873373
1692220586.3528445,1085,0.0020710178650915623
1692220631.2709146,1086,0.0020849951542913914
1692220676.122225,1087,0.0021096747368574142
1692220721.0759149,1088,0.002070571528747678
1692220855.8499265,1091,0.0020905109122395515
1692220900.4907455,1092,0.0020865409169346094
1692220945.1415765,1093,0.002081334823742509
1692221168.4088054,1098,0.0020494507625699043
1692221257.6919255,1100,0.0020710863173007965
1692221347.388008,1102,0.0020740521140396595
1692221392.021156,1103,0.0021300038788467646
1692221436.681083,1104,0.00207848334684968
1692221570.6844916,1107,0.002083941362798214
1692221615.316594,1108,0.0020541781559586525
1692221659.9578767,1109,0.002050186274573207
1692221704.6457577,1110,0.002075986471027136
1692221749.8135343,1111,0.00203214050270617
1692221794.4507136,1112,0.0020666879136115313
1692221839.1030269,1113,0.002070463728159666
1692221883.754568,1114,0.002116729272529483
1692221973.034164,1116,0.0021020304411649704
1692222017.70524,1117,0.0020477278158068657
1692222106.9766316,1119,0.0020747145172208548
1692222151.6073568,1120,0.002066808519884944
1692222196.6348257,1121,0.0020713089033961296
1692222241.266078,1122,0.0020763317588716745
1692222375.2614155,1125,0.002072339877486229
1692222419.90396,1126,0.0020409454591572285
1692222509.1928287,1128,0.0020737654995173216
1692222553.8198905,1129,0.0020780102349817753
1692222598.4576135,1130,0.0020409519784152508
1692222643.648823,1131,0.0020602806471288204
1692222688.2963257,1132,0.0020622515585273504
1692222732.9429734,1133,0.0020378553308546543
1692222777.5823002,1134,0.002048223279416561
1692222822.2018628,1135,0.0020258473232388496
1692222866.8418562,1136,0.002048084745183587
1692222911.5160937,1137,0.002045064466074109
1692223000.8045309,1139,0.0020534538198262453
1692223045.4465575,1140,0.0020544135477393866
1692223135.3147578,1142,0.002038781065493822
1692223179.9548376,1143,0.0020563581492751837
1692223269.2684188,1145,0.0020363209769129753
1692223313.908707,1146,0.002033882075920701
1692223403.17804,1148,0.0023978305980563164
1692223447.824796,1149,0.0020679959561675787
1692223492.4681435,1150,0.002062717918306589
1692223538.0199826,1151,0.0020611118525266647
1692223582.6816335,1152,0.0020615351386368275
1692223627.3186255,1153,0.00204864633269608
1692223716.601601,1155,0.002045571804046631
1692223805.8729103,1157,0.0020592245273292065
1692223895.1448646,1159,0.002082396764308214
1692223939.7938485,1160,0.0020475646015256643
1692224029.6288137,1162,0.002066168002784252
1692224074.369549,1163,0.002070947550237179
1692224119.0587626,1164,0.00205185916274786
1692224163.7159193,1165,0.002050726907327771
1692224208.354261,1166,0.0020652213133871555
1692224252.9907086,1167,0.0020380772184580564
1692224297.6290073,1168,0.0020495394710451365
1692224476.7939496,1172,0.002049230970442295
1692224521.45962,1173,0.0020470418967306614
1692224566.1073787,1174,0.002065961016342044
1692224655.3942485,1176,0.0020285998471081257
1692224700.0500188,1177,0.002048915484920144
1692224744.6938915,1178,0.002062674146145582
1692224833.9561045,1180,0.002085769549012184
1692224923.872569,1182,0.0020301013719290495
1692225013.1562147,1184,0.002027612179517746
1692225102.4162042,1186,0.002060750499367714
1692225191.6599262,1188,0.002081251936033368
1692225236.302627,1189,0.0020421072840690613
1692225280.9592152,1190,0.0020193676464259624
1692225415.581322,1193,0.002056271769106388
1692225460.2116702,1194,0.0020536507945507765
1692225504.846003,1195,0.002091821050271392
1692225549.4881275,1196,0.0020365321543067694
1692225594.3175218,1197,0.002016233978793025
1692225639.009145,1198,0.0020006634294986725
1692225773.7074046,1201,0.0021351377945393324
1692225818.3597972,1202,0.0020999701227992773
1692225952.3180954,1205,0.0020754444412887096
1692225996.9645407,1206,0.0020617328118532896
1692226041.5853174,1207,0.00204553734511137
1692226130.859392,1209,0.002075290074571967
1692226175.527334,1210,0.0020652874372899532
1692226310.066795,1213,0.0020274410489946604
1692226354.72901,1214,0.002043892629444599
1692226399.389535,1215,0.0020634226966649294
1692226488.6866953,1217,0.0020436011254787445
1692226533.3331096,1218,0.002026570728048682
1692226667.7033505,1221,0.0020494123455137014
1692226712.3602006,1222,0.0020601588767021894
1692226757.0265336,1223,0.002032782416790724
1692226846.3791697,1225,0.002041686326265335
1692226980.333985,1228,0.0020240754820406437
1692227024.962029,1229,0.0020537329837679863
1692227159.3598504,1232,0.0020362106151878834
1692227203.9886405,1233,0.00204491033218801
1692227248.6220105,1234,0.002054555807262659
1692227427.217283,1238,0.002054233569651842
1692227516.4861095,1240,0.0020234789699316025
1692227561.805315,1241,0.0020404253154993057
1692227606.4434571,1242,0.002033849013969302
1692227651.1730704,1243,0.002037954516708851
1692227695.964481,1244,0.0020331009291112423
1692227740.71043,1245,0.002031196840107441
1692227785.4436119,1246,0.0020182691514492035
1692227919.6597652,1249,0.0020559392869472504
1692227964.4005268,1250,0.0020152502693235874
1692228009.6383996,1251,0.0020251632668077946
1692228054.3773637,1252,0.0022464743815362453
1692228143.8397305,1254,0.0020001342054456472
1692228233.2805495,1256,0.0020489906892180443
1692228277.9426012,1257,0.002025518799200654
1692228411.2322495,1260,0.0020028171129524708
1692228456.1415243,1261,0.0020260175224393606
1692228545.0237076,1263,0.0020279912278056145
1692228589.4768195,1264,0.0020196656696498394
1692228633.9373438,1265,0.0020569709595292807
1692228678.3759484,1266,0.0020103370770812035
1692228722.8148983,1267,0.0020378893241286278
1692228767.275364,1268,0.0019946040119975805
1692228901.2574968,1271,0.00200007320381701
1692228945.725184,1272,0.0020382350776344538
1692229123.5272248,1276,0.0020956676453351974
1692229168.0831466,1277,0.0020294589921832085
1692229212.5380266,1278,0.0020227236673235893
1692229257.0412412,1279,0.002015648176893592
1692229301.4765155,1280,0.0020461776293814182
1692229391.0611703,1282,0.00202214065939188
1692229435.804023,1283,0.0020295544527471066
1692229525.310472,1285,0.002018060302361846
1692229570.0520637,1286,0.0020190959330648184
1692229659.6297894,1288,0.0020091456826776266
1692229749.0835161,1290,0.0020410220604389906
1692229794.305288,1291,0.001988857053220272
1692229839.0263743,1292,0.001998371910303831
1692229883.7497628,1293,0.001991110621020198
1692229973.1661346,1295,0.002039465820416808
1692230017.8731527,1296,0.0020169303752481937
1692230107.4266577,1298,0.0020080851390957832
1692230152.2077653,1299,0.002004825510084629
1692230242.4338331,1301,0.002029663883149624
1692230287.1803436,1302,0.0020366415847092867
1692230376.5047963,1304,0.0020320669282227755
1692230420.9704788,1305,0.0023827007971704006
1692230465.4464257,1306,0.0020162230357527733
1692230509.9261448,1307,0.001995994010940194
1692230643.2129278,1310,0.0020154393278062344
1692230732.6766136,1312,0.00201751128770411
1692230777.1159382,1313,0.0019979579374194145
1692230821.554846,1314,0.002043948508799076
1692230866.0066946,1315,0.002017733408138156
1692231043.7309031,1319,0.0020224449690431356
1692231088.151677,1320,0.001991918543353677
1692231177.5023546,1322,0.002010640222579241
1692231221.935396,1323,0.002008038107305765
1692231266.3704767,1324,0.0019988275598734617
1692231310.8180325,1325,0.0020056492649018764
1692231355.2597077,1326,0.0020187986083328724
1692231444.1418405,1328,0.0020240172743797302
1692231666.820673,1333,0.0020042946562170982
1692231755.800874,1335,0.002000636188313365
1692232023.015632,1341,0.002012713812291622
1692232067.4677927,1342,0.0020147175528109074
1692232156.3600862,1344,0.001990239368751645
1692232200.826984,1345,0.001994309015572071
1692232289.732322,1347,0.0019746278412640095
1692232334.191926,1348,0.0020007649436593056
1692232467.9429448,1351,0.0020080062095075846
1692232512.3996148,1352,0.0019862886983901262
1692232601.2884607,1354,0.001991452183574438
1692232645.7143905,1355,0.0019949693232774734
1692232690.2018383,1356,0.0020032417960464954
1692232734.6291177,1357,0.001990163465961814
1692232779.1000519,1358,0.0019995090551674366
1692232867.9712558,1360,0.002057034755125642
1692232957.2938654,1362,0.0019983723759651184
1692233001.7499752,1363,0.0020812363363802433
1692233046.202496,1364,0.0019964769016951323
1692233090.6568289,1365,0.0019812958780676126
1692233135.145945,1366,0.0020073975902050734
1692233179.5840628,1367,0.002010387135669589
1692233224.0296147,1368,0.0020523874554783106
1692233402.4602537,1372,0.001980585977435112
1692233446.939596,1373,0.0020023337565362453
1692233491.4154487,1374,0.0019946435932070017
1692233535.9116232,1375,0.0019755091052502394
1692233580.6885056,1376,0.004078822210431099
1692233714.9375076,1379,0.002100324956700206
1692233759.8304245,1380,0.002071704715490341
1692233805.2624693,1381,0.0020797220058739185
1692233984.3145602,1385,0.0020640019793063402
1692234029.0514235,1386,0.0020415792241692543
1692234073.8013537,1387,0.002075762953609228
1692234208.034916,1390,0.002040731254965067
1692234253.463926,1391,0.0020609726198017597
1692234342.9103456,1393,0.0020421016961336136
1692234387.635509,1394,0.002050260314717889
1692234477.0944984,1396,0.0020412064623087645
1692234521.9216995,1397,0.002019597915932536
1692234611.3979003,1399,0.0020652152597904205
1692234656.171692,1400,0.0020093645434826612
1692234746.216854,1402,0.00201990082859993
1692234790.9654672,1403,0.0020404080860316753
1692234835.689041,1404,0.0020203227177262306
1692234880.413122,1405,0.0020293386187404394
1692234925.2076237,1406,0.002039436949416995
1692234969.9743137,1407,0.0020192975644022226
1692235239.083963,1413,0.002024830086156726
1692235373.3504608,1416,0.0020298254676163197
1692235418.0968003,1417,0.0020299714524298906
1692235507.5748153,1419,0.0020110979676246643
1692235597.5254014,1421,0.002044222317636013
1692235642.2653866,1422,0.002024428453296423
1692235776.4758487,1425,0.0020205865148454905
1692235821.3078048,1426,0.0020306501537561417
1692235866.0438213,1427,0.0020234882831573486
1692235910.7648535,1428,0.0020122164860367775
1692236045.5662963,1431,0.002033511409536004
1692236090.3059158,1432,0.0020150206983089447
1692236135.080409,1433,0.001981385052204132
1692236179.816685,1434,0.0020403650123625994
1692236269.315774,1436,0.0019973062444478273
1692236358.7626586,1438,0.0019644582644104958
1692236403.5380828,1439,0.0020009272266179323
1692236448.288721,1440,0.0019924321677535772
1692236493.674873,1441,0.0019980643410235643
1692236627.8938913,1444,0.0019962433725595474
1692236717.406564,1446,0.0019768401980400085
1692236762.1383784,1447,0.0020340196788311005
1692236806.8841639,1448,0.0019894265569746494
1692236851.6125271,1449,0.001996306236833334
1692236896.4202154,1450,0.0020103135611861944
1692236941.6087797,1451,0.0020326999947428703
1692236986.3427966,1452,0.0019802097231149673
1692237075.8313444,1454,0.002001392189413309
1692237120.5491588,1455,0.0019884014036506414
1692237165.267799,1456,0.001989394426345825
1692237209.9940672,1457,0.0019904407672584057
1692237254.7142818,1458,0.0019950454588979483
1692237299.4701421,1459,0.001995252911001444
1692237344.2228792,1460,0.001972375437617302
1692237389.5805926,1461,0.002008988754823804
1692237434.3015287,1462,0.002029093913733959
1692237479.0667722,1463,0.0019898952450603247
1692237523.8268123,1464,0.001972195226699114
1692237792.241167,1470,0.0019915008451789618
1692237882.4645782,1472,0.0019789577927440405
1692237927.2146447,1473,0.0020031812600791454
1692237971.9567273,1474,0.002010457683354616
1692238061.4274127,1476,0.0019823131151497364
1692238106.1784706,1477,0.0019994142930954695
1692238285.6201684,1481,0.0019747428596019745
1692238330.3622065,1482,0.002020438900217414
1692238375.1081345,1483,0.0019924049265682697
1692238419.8414235,1484,0.001991163706406951
1692238554.1008701,1487,0.0019834344275295734
1692238598.835466,1488,0.001974221784621477
1692238643.5784342,1489,0.0019701109267771244
1692238688.3193352,1490,0.001976822270080447
1692238733.591257,1491,0.002010719384998083
1692238823.0618944,1493,0.0020051368046551943
1692238867.8148198,1494,0.0019847808871418238
1692239046.8640034,1498,0.0019680322147905827
1692239091.608935,1499,0.001971472054719925
1692239136.3839524,1500,0.001980081433430314
1692239226.3161225,1502,0.0019580742809921503
1692239271.047413,1503,0.0019598500803112984


==> images_cows_e0.25_f10_tangential_exp_var_sum.csv <==
c,var
0,0.18428056
1,0.36650074
2,0.53309613
3,0.69153893
4,0.84718895
5,0.99977887
6,0.99985355
7,0.99989337
8,0.9999192
9,0.9999423
10,0.999959
11,0.99997306
12,0.99998224
13,0.9999902
14,0.9999964
15,1.0000001


==> images_cows_e0.25_f10_tangential_run-grad.csv <==
Wall time,Step,Value
1688135379.4764245,0,0.7884933948516846
1688135484.0489757,1,0.7280260324478149
1688135588.5790102,2,0.7075276374816895
1688135690.1466732,3,0.6831831336021423
1688135793.4101343,4,0.6661703586578369
1688135895.8745916,5,0.6165157556533813
1688135999.6652045,6,0.5588502287864685
1688136102.0324824,7,0.5027117729187012
1688136205.029723,8,0.46214166283607483
1688136307.19205,9,0.4405553638935089
1688136411.3062196,10,0.4185105562210083
1688136512.702215,11,0.41152018308639526
1688136613.8339024,12,0.40068158507347107
1688136715.277254,13,0.413400262594223
1688136816.957477,14,0.3834790885448456
1688136919.5193183,15,0.36124902963638306
1688137021.6462045,16,0.3546907305717468
1688137124.6583726,17,0.350313663482666
1688137227.9633632,18,0.34490886330604553
1688137329.4774914,19,0.3709116578102112
1688137432.1782537,20,0.32904523611068726
1688137534.1170778,21,0.31631579995155334
1688137635.5697927,22,0.3090771436691284
1688137738.1781046,23,0.303072065114975
1688137840.2389615,24,0.3058968782424927
1688137942.0768547,25,0.31112033128738403
1688138043.9064667,26,0.30144521594047546
1688138145.250339,27,0.29673928022384644
1688138246.988746,28,0.27352532744407654
1688138348.4942262,29,0.27403372526168823
1688138459.502735,30,0.27039578557014465
1688138570.0501084,31,0.2713383138179779
1688138671.124612,32,0.26308515667915344
1688138775.350536,33,0.2670080363750458
1688138877.08003,34,0.26364415884017944
1688138993.331032,35,0.26904943585395813
1688139114.9254603,36,0.2548397481441498
1688139233.8951716,37,0.24812553822994232
1688139355.7808902,38,0.24411900341510773
1688139477.421386,39,0.24707947671413422
1688139598.4498866,40,0.23782196640968323
1688139719.6348622,41,0.23297803103923798
1688139840.2314024,42,0.2336536943912506
1688139962.1361055,43,0.23047314584255219
1688140083.2031577,44,0.22536511719226837
1688140204.4612303,45,0.2208474576473236
1688140325.958912,46,0.21475380659103394
1688140447.093374,47,0.20942479372024536
1688140568.5701528,48,0.20933598279953003
1688140690.3387275,49,0.20213621854782104
1688140811.3064094,50,0.19819676876068115
1688140931.882042,51,0.19006818532943726
1688141048.753117,52,0.18567292392253876
1688141152.450136,53,0.1777140349149704
1688141254.8359835,54,0.1777862161397934
1688141357.593184,55,0.16878509521484375
1688141460.4277868,56,0.16514194011688232
1688141562.8517103,57,0.15223953127861023
1688141665.3336165,58,0.1510414034128189
1688141769.5622342,59,0.15354830026626587
1688141870.7223191,60,0.14437860250473022
1688141972.9098852,61,0.14824765920639038
1688142076.641755,62,0.14434438943862915
1688142177.4288688,63,0.13676506280899048
1688142278.6642184,64,0.13475129008293152
1688142380.8448565,65,0.13904660940170288
1688142482.8297367,66,0.1244029775261879
1688142584.708472,67,0.1283862143754959
1688142686.2591724,68,0.12527455389499664
1688142788.5253158,69,0.12179559469223022
1688142889.2885954,70,0.11998145282268524
1688142994.0762587,71,0.12398365139961243
1688143096.580554,72,0.11871059983968735
1688143198.1453176,73,0.117021843791008
1688143300.4162028,74,0.1205073893070221
1688143400.9540598,75,0.12713438272476196
1688143501.8252735,76,0.1115875318646431
1688143603.501817,77,0.11139398068189621
1688143704.3263233,78,0.10751265287399292
1688143805.229605,79,0.10701221227645874
1688143906.915638,80,0.10618295520544052
1688144010.665241,81,0.10976763069629669
1688144111.8981154,82,0.10495248436927795
1688144213.8478422,83,0.1079842746257782
1688144316.127728,84,0.10208538174629211
1688144416.984992,85,0.09894780069589615
1688144519.2608066,86,0.09924659132957458
1688144620.4928293,87,0.10039825737476349
1688144722.1094275,88,0.09975383430719376
1688144823.4583123,89,0.09736368805170059
1688144924.8044052,90,0.0985090434551239
1688145026.5666754,91,0.09705010056495667
1688145128.0946097,92,0.09835900366306305
1688145229.1149063,93,0.09799416363239288
1688145329.8071961,94,0.10341143608093262
1688145430.9219823,95,0.09995974600315094
1688145532.069653,96,0.10430513322353363
1688145633.1371198,97,0.09731106460094452
1688145734.3596113,98,0.09438017755746841
1688145836.291559,99,0.090999074280262
1688145937.1563714,100,0.09772869944572449
1688146038.4071949,101,0.0908142477273941
1688146141.6735897,102,0.09311603754758835
1688146242.6136277,103,0.09170868247747421
1688146343.0576868,104,0.09548235684633255
1688146445.9598074,105,0.08935556560754776
1688146546.0486667,106,0.09305956214666367
1688146647.1884649,107,0.09317784756422043
1688146748.1690829,108,0.08954032510519028
1688146849.1544352,109,0.09440290182828903
1688146951.6859934,110,0.08985976874828339
1688147052.1567929,111,0.08785887807607651
1688147152.9644172,112,0.08627061545848846
1688147254.6625433,113,0.09037179499864578
1688147356.1529229,114,0.08496242016553879
1688147458.095981,115,0.0829847976565361
1688147559.7681487,116,0.09197305887937546
1688147661.0276785,117,0.08365363627672195
1688147762.5826867,118,0.08382468670606613
1688147863.8495116,119,0.08695119619369507
1688147964.7828903,120,0.08384343981742859
1688148065.9866714,121,0.08523846417665482
1688148169.146803,122,0.08381892740726471
1688148270.1118484,123,0.08307719230651855
1688148372.38919,124,0.08183737099170685
1688148474.761483,125,0.08346639573574066
1688148576.701597,126,0.08174114674329758
1688148678.8422065,127,0.07842305302619934
1688148780.0647726,128,0.08159981667995453
1688148882.6278853,129,0.08512313663959503
1688148984.0982766,130,0.0827820897102356
1688149088.015949,131,0.08525589108467102
1688149190.324287,132,0.07782012969255447
1688149294.138562,133,0.08526423573493958
1688149394.5101078,134,0.08180300146341324
1688149495.4528522,135,0.07584738731384277
1688149596.5445578,136,0.07896970212459564
1688149697.6096423,137,0.07921624183654785
1688149799.5138333,138,0.07989202439785004
1688149901.287239,139,0.07837747782468796
1688150002.9375231,140,0.07984117418527603
1688150104.7936797,141,0.08300383388996124
1688150208.1975973,142,0.0818006843328476
1688150310.7483463,143,0.07877925038337708
1688150412.8586235,144,0.0794488936662674
1688150513.2366815,145,0.07547125220298767
1688150613.52321,146,0.07703632861375809
1688150714.439379,147,0.07913264632225037
1688150819.6738617,148,0.0798267051577568
1688150921.8373778,149,0.08104554563760757
1688151027.9065988,150,0.08024419099092484
1688151129.4942899,151,0.07901749014854431
1688151230.3463922,152,0.0748942494392395
1688151333.8054829,153,0.07807296514511108
1688151436.5844436,154,0.079352468252182
1688151538.114659,155,0.07480766624212265
1688151639.6862257,156,0.0780348926782608
1688151741.522174,157,0.07324298471212387
1688151842.9411602,158,0.07645493000745773
1688151945.089993,159,0.07437128573656082
1688152048.235567,160,0.07340428978204727
1688152150.1600533,161,0.07914573699235916
1688152253.6318922,162,0.07773523032665253
1688152356.4922407,163,0.07588589936494827
1688152458.1823788,164,0.07328720390796661
1688152561.8318167,165,0.07225598394870758
1688152663.5730143,166,0.07345352321863174
1688152765.344491,167,0.0754619687795639
1688152866.753072,168,0.07209501415491104
1688152968.6603382,169,0.07230448722839355
1688153070.0972636,170,0.07613605260848999
1688153171.3396313,171,0.07180850952863693
1688153273.2688775,172,0.07512416690587997
1688153375.5756295,173,0.07336978614330292
1688153477.6267886,174,0.0758301168680191
1688153581.241327,175,0.07459554821252823
1688153683.5606415,176,0.07549583911895752
1688153785.4491765,177,0.07404731959104538
1688153887.474232,178,0.07282908260822296
1688153990.6129014,179,0.07210197299718857
1688154092.666604,180,0.07191185653209686
1688154196.8058684,181,0.07227878272533417
1688154298.8132133,182,0.07272233068943024
1688154401.2101855,183,0.0736713707447052
1688154503.0674844,184,0.07214411348104477
1688154604.0414767,185,0.073122538626194
1688154705.1961741,186,0.0736403837800026
1688154807.3240707,187,0.07473365217447281
1688154908.4980898,188,0.07633094489574432
1688155009.8717558,189,0.06935472786426544
1688155111.3697264,190,0.07199077308177948
1688155212.076475,191,0.0725029855966568
1688155315.4261594,192,0.07221249490976334
1688155417.822458,193,0.07169874012470245
1688155519.0678732,194,0.07282301783561707
1688155620.2240055,195,0.07160144299268723
1688155721.9539053,196,0.06949613988399506
1688155823.6415386,197,0.07074145972728729
1688155925.9906032,198,0.07132349908351898
1688156030.20275,199,0.06938215345144272
1688156132.8987014,200,0.07093441486358643
1688156235.0739129,201,0.07026886940002441
1688156336.7351687,202,0.07064911723136902
1688156438.2347727,203,0.07065188884735107
1688156539.8573408,204,0.0729854553937912
1688156644.4058442,205,0.06969446688890457
1688156747.6924918,206,0.0678398534655571
1688156849.0387733,207,0.06933021545410156
1688156950.5117726,208,0.06906753778457642
1688157050.993591,209,0.0695604458451271
1688157154.2585738,210,0.0712936595082283
1688157256.6096237,211,0.07142423093318939
1688157359.809156,212,0.06881001591682434
1688157461.2898037,213,0.06915610283613205
1688157562.6720192,214,0.06946156173944473
1688157664.0068135,215,0.07088122516870499
1688157765.9624534,216,0.06797245889902115
1688157867.4432397,217,0.06927230209112167
1688157968.4873426,218,0.0675831139087677
1688158069.498481,219,0.07154202461242676
1688158171.100172,220,0.06721842288970947
1688158272.2422,221,0.06919686496257782
1688158373.3605077,222,0.06771663576364517
1688158474.572558,223,0.06826989352703094
1688158575.7806942,224,0.06868596374988556
1688158677.3331604,225,0.07025647908449173
1688158778.4943922,226,0.06652053445577621
1688158879.8816915,227,0.06938479840755463
1688158981.5318425,228,0.06773697584867477
1688159083.1627562,229,0.06836346536874771
1688159185.0522764,230,0.06637447327375412
1688159287.415635,231,0.06811752170324326
1688159388.9569468,232,0.06822510808706284
1688159490.5735402,233,0.07443689554929733
1688159591.502976,234,0.06625763326883316
1688159692.7426608,235,0.06710105389356613
1688159793.5504158,236,0.06861686706542969
1688159896.9852428,237,0.06858927756547928
1688159997.6704826,238,0.06611958891153336
1688160099.6353676,239,0.06613631546497345
1688160201.850223,240,0.06920690089464188
1688160302.80637,241,0.06665061414241791
1688160403.549079,242,0.06520795077085495
1688160505.2586432,243,0.06652380526065826
1688160608.8506742,244,0.07088965177536011
1688160710.1209264,245,0.06663931161165237
1688160811.365302,246,0.0654979944229126
1688160912.624437,247,0.0649019330739975
1688161013.7787406,248,0.06695256382226944
1688161115.424149,249,0.06731688976287842
1688161216.9055672,250,0.06680529564619064
1688161318.7693634,251,0.06912277638912201
1688161424.6286023,252,0.06608033180236816
1688161530.2508104,253,0.06600139290094376
1688161631.2739651,254,0.06557423621416092
1688161732.418071,255,0.0661473348736763
1688161833.7835763,256,0.06557674705982208
1688161937.6944942,257,0.06754990667104721
1688162039.3097243,258,0.06545957922935486
1688162140.6374357,259,0.06548058986663818
1688162242.3307912,260,0.06646569818258286
1688162343.740593,261,0.06745722144842148
1688162445.5673218,262,0.06523358821868896
1688162547.6897252,263,0.06489363312721252
1688162650.1467712,264,0.06764212250709534
1688162750.8654144,265,0.06589397042989731
1688162855.2025042,266,0.06572146713733673
1688162955.7170663,267,0.06642704457044601


==> images_cows_e0.25_f10_tangential_run-hess.csv <==
Wall time,Step,Value
1688135379.4763324,0,0.11256031692028046
1688135484.0488064,1,0.09173903614282608
1688135588.578894,2,0.08627776801586151
1688135690.1465688,3,0.08127230405807495
1688135793.4100595,4,0.0801074281334877
1688135895.8744798,5,0.07827378064393997
1688135999.6650894,6,0.07484910637140274
1688136102.032366,7,0.07186754792928696
1688136205.0296466,8,0.07022017240524292
1688136307.191935,9,0.06933160126209259
1688136411.3061464,10,0.06833941489458084
1688136512.7020733,11,0.06786037236452103
1688136613.833765,12,0.0674712210893631
1688136715.2771378,13,0.06788557767868042
1688136816.9573646,14,0.06606201082468033
1688136919.5191715,15,0.06530506163835526
1688137021.6461298,16,0.06505656987428665
1688137124.6582305,17,0.062312331050634384
1688137227.9632459,18,0.06340113282203674
1688137329.4774177,19,0.06527310609817505
1688137432.178138,20,0.06210964173078537
1688137534.1169603,21,0.05978788062930107
1688137635.5696666,22,0.060352832078933716
1688137738.177935,23,0.0599525012075901
1688137840.2388453,24,0.05881020054221153
1688137942.0767827,25,0.0593174546957016
1688138043.9063916,26,0.059009987860918045
1688138145.250225,27,0.057257793843746185
1688138246.9886737,28,0.05742825195193291
1688138348.4941118,29,0.055877722799777985
1688138459.5025969,30,0.05547860637307167
1688138570.0499954,31,0.05423464626073837
1688138671.1244986,32,0.054903071373701096
1688138775.350419,33,0.055196572095155716
1688138877.0798922,34,0.05300305038690567
1688138993.3309176,35,0.054608095437288284
1688139114.9253318,36,0.0527871735394001
1688139233.8950577,37,0.05169523507356644
1688139355.7807765,38,0.05096427723765373
1688139477.4212675,39,0.0513969361782074
1688139598.4498124,40,0.05172812193632126
1688139719.6347215,41,0.05031544715166092
1688139840.2312663,42,0.04881031811237335
1688139962.135989,43,0.04886558651924133
1688140083.2030187,44,0.04839558154344559
1688140204.4611154,45,0.04792772978544235
1688140325.958837,46,0.04669717699289322
1688140447.0933027,47,0.047084130346775055
1688140568.5700943,48,0.046996477991342545
1688140690.3386662,49,0.04498559236526489
1688140811.3063493,50,0.04500878229737282
1688140931.8819675,51,0.044497933238744736
1688141048.753042,52,0.04463718459010124
1688141152.4500203,53,0.04369286447763443
1688141254.835868,54,0.04377084597945213
1688141357.5930681,55,0.04244956001639366
1688141460.4277148,56,0.04159918427467346
1688141562.8516047,57,0.040227506309747696
1688141665.33353,58,0.03989003598690033
1688141769.56212,59,0.040079548954963684
1688141870.7222466,60,0.038615480065345764
1688141972.9097989,61,0.039895765483379364
1688142076.6416361,62,0.03867186978459358
1688142177.4287562,63,0.03875124827027321
1688142278.6641045,64,0.037579331547021866
1688142380.8447423,65,0.036856088787317276
1688142482.8296225,66,0.0359116829931736
1688142584.7083337,67,0.03586243465542793
1688142686.259035,68,0.035265903919935226
1688142788.5252028,69,0.035420503467321396
1688142889.2884843,70,0.03484085947275162
1688142994.0761204,71,0.03566508740186691
1688143096.5804393,72,0.03424865007400513
1688143198.145188,73,0.034307174384593964
1688143300.4160671,74,0.03491060808300972
1688143400.9539492,75,0.03533771261572838
1688143501.8252022,76,0.033182598650455475
1688143603.5017042,77,0.033762287348508835
1688143704.3262517,78,0.032732367515563965
1688143805.2294836,79,0.03260914236307144
1688143906.9155238,80,0.03249848634004593
1688144010.6651285,81,0.03249800205230713
1688144111.8980074,82,0.03266465663909912
1688144213.8477259,83,0.03240130841732025
1688144316.1275885,84,0.031334418803453445
1688144416.9848804,85,0.03136808052659035
1688144519.2606902,86,0.030142424628138542
1688144620.4927166,87,0.03153673931956291
1688144722.1093128,88,0.030587682500481606
1688144823.4582257,89,0.030966034159064293
1688144924.8042917,90,0.0306684672832489
1688145026.5665598,91,0.030111245810985565
1688145128.0944922,92,0.03142827749252319
1688145229.114776,93,0.030406435951590538
1688145329.8071237,94,0.030967015773057938
1688145430.921847,95,0.031143013387918472
1688145532.0694997,96,0.030733251944184303
1688145633.137007,97,0.03050624392926693
1688145734.359499,98,0.029594669118523598
1688145836.2914615,99,0.029452085494995117
1688145937.1562524,100,0.030219953507184982
1688146038.407062,101,0.02938723936676979
1688146141.673464,102,0.029761727899312973
1688146242.6135242,103,0.02925698272883892
1688146343.0575714,104,0.029834488406777382
1688146445.9597342,105,0.028815029188990593
1688146546.0485265,106,0.029368171468377113
1688146647.1883523,107,0.029002448543906212
1688146748.1690104,108,0.028590360656380653
1688146849.1543229,109,0.029150966554880142
1688146951.6858795,110,0.02853185310959816
1688147052.1566792,111,0.028123848140239716
1688147152.9643056,112,0.028675446286797523
1688147254.6624305,113,0.02847045287489891
1688147356.1528502,114,0.027628909796476364
1688147458.0959055,115,0.0272934902459383
1688147559.7680345,116,0.028407689183950424
1688147661.0275657,117,0.02738778479397297
1688147762.5824928,118,0.027179954573512077
1688147863.8494394,119,0.02796565555036068
1688147964.782778,120,0.027449076995253563
1688148065.9865534,121,0.0280449315905571
1688148169.14669,122,0.02742212451994419
1688148270.111736,123,0.027222706004977226
1688148372.3890738,124,0.0266495980322361
1688148474.7613688,125,0.026626192033290863
1688148576.7014718,126,0.027214204892516136
1688148678.8420928,127,0.026312168687582016
1688148780.064577,128,0.02675243653357029
1688148882.6277733,129,0.027506092563271523
1688148984.0982044,130,0.026271790266036987
1688149088.015815,131,0.027199015021324158
1688149190.3241868,132,0.025621093809604645
1688149294.1384478,133,0.02664726972579956
1688149394.5099916,134,0.026617692783474922
1688149495.4527788,135,0.025815628468990326
1688149596.5444853,136,0.02568572573363781
1688149697.6095164,137,0.025950727984309196
1688149799.5137582,138,0.026356244459748268
1688149901.2871258,139,0.02585367113351822
1688150002.9374506,140,0.025719763711094856
1688150104.7935548,141,0.02603750489652157
1688150208.197517,142,0.025870192795991898
1688150310.748234,143,0.025415493175387383
1688150412.858404,144,0.025259528309106827
1688150513.2366087,145,0.025248387828469276
1688150613.5230627,146,0.025428183376789093
1688150714.439184,147,0.025350062176585197
1688150819.673788,148,0.02529151178896427
1688150921.8372653,149,0.025525400415062904
1688151027.9064481,150,0.025367943570017815
1688151129.4941757,151,0.025255069136619568
1688151230.3462813,152,0.02495601959526539
1688151333.80537,153,0.024889931082725525
1688151436.5843043,154,0.025494078174233437
1688151538.1145232,155,0.02431967481970787
1688151639.6860776,156,0.025253048166632652
1688151741.5220556,157,0.024486012756824493
1688151842.9410467,158,0.024658728390932083
1688151945.0898585,159,0.024362239986658096
1688152048.2354543,160,0.024738937616348267
1688152150.1599386,161,0.024563375860452652
1688152253.6317632,162,0.024453040212392807
1688152356.4921288,163,0.024989448487758636
1688152458.182305,164,0.024440232664346695
1688152561.831605,165,0.023805994540452957
1688152663.5729418,166,0.023794079199433327
1688152765.3443787,167,0.024493303149938583
1688152866.7529993,168,0.024383770301938057
1688152968.6602254,169,0.023871153593063354
1688153070.0971508,170,0.024113764986395836
1688153171.3395107,171,0.023908650502562523
1688153273.2687643,172,0.024042924866080284
1688153375.5755584,173,0.024302486330270767
1688153477.6266723,174,0.024596787989139557
1688153581.2412553,175,0.023976361379027367
1688153683.5605273,176,0.024181470274925232
1688153785.449103,177,0.023979244753718376
1688153887.4741168,178,0.0234423466026783
1688153990.6127872,179,0.023726308718323708
1688154092.666468,180,0.02359539084136486
1688154196.8057034,181,0.02366160973906517
1688154298.8130932,182,0.023457111790776253
1688154401.2100723,183,0.0239415280520916
1688154503.0673413,184,0.023543011397123337
1688154604.041356,185,0.023734889924526215
1688154705.1960602,186,0.023854881525039673
1688154807.323997,187,0.023651642724871635
1688154908.497963,188,0.02382056415081024
1688155009.8716254,189,0.023090720176696777
1688155111.3696132,190,0.023377466946840286
1688155212.076362,191,0.023016199469566345
1688155315.4260216,192,0.023633310571312904
1688155417.8223448,193,0.023668034002184868
1688155519.0677333,194,0.023365719243884087
1688155620.2238743,195,0.023319872096180916
1688155721.953793,196,0.022917089983820915
1688155823.641427,197,0.022978590801358223
1688155925.9904637,198,0.022797036916017532
1688156030.2026384,199,0.02290906384587288
1688156132.898588,200,0.022796230390667915
1688156235.0738006,201,0.02277941070497036
1688156336.7350578,202,0.022761963307857513
1688156438.2346342,203,0.022685842588543892
1688156539.8572023,204,0.022552110254764557
1688156644.4057562,205,0.022450491786003113
1688156747.692378,206,0.02238626591861248
1688156849.0386329,207,0.022511418908834457
1688156950.5117002,208,0.022552255541086197
1688157050.9935095,209,0.022536039352416992
1688157154.2584598,210,0.022710930556058884
1688157256.6095252,211,0.02290603332221508
1688157359.8090396,212,0.022109119221568108
1688157461.2896826,213,0.022675640881061554
1688157562.671898,214,0.0223960243165493
1688157664.0066743,215,0.022485291585326195
1688157765.9623408,216,0.02214387059211731
1688157867.443094,217,0.022286096587777138
1688157968.4872286,218,0.022334620356559753
1688158069.4983697,219,0.022601421922445297
1688158171.100099,220,0.02198844961822033
1688158272.2421138,221,0.022175045683979988
1688158373.360388,222,0.022367943078279495
1688158474.572483,223,0.022326508536934853
1688158575.7805665,224,0.021930839866399765
1688158677.3330877,225,0.022201238200068474
1688158778.4942791,226,0.021901559084653854
1688158879.8815746,227,0.021641703322529793
1688158981.5317264,228,0.021999355405569077
1688159083.1626408,229,0.021561600267887115
1688159185.0520809,230,0.021542320027947426
1688159287.4155202,231,0.02159634791314602
1688159388.9568088,232,0.021663913503289223
1688159490.5734282,233,0.022570744156837463
1688159591.5028043,234,0.021731607615947723
1688159692.74252,235,0.021626370027661324
1688159793.5503454,236,0.0222487710416317
1688159896.98517,237,0.02167460136115551
1688159997.6703708,238,0.021399831399321556
1688160099.6352391,239,0.021754011511802673
1688160201.8501499,240,0.02174629084765911
1688160302.80626,241,0.02171347476541996
1688160403.5488615,242,0.02141215093433857
1688160505.2585301,243,0.021565362811088562
1688160608.8505611,244,0.022261561825871468
1688160710.1208138,245,0.02168562076985836
1688160811.3652306,246,0.021150358021259308
1688160912.624322,247,0.0209460761398077
1688161013.7786193,248,0.021227512508630753
1688161115.424074,249,0.02163434401154518
1688161216.9054499,250,0.0215992983430624
1688161318.769291,251,0.021584779024124146
1688161424.6285167,252,0.021577633917331696
1688161530.250696,253,0.021042557433247566
1688161631.2738929,254,0.02121473103761673
1688161732.4179995,255,0.021084699779748917
1688161833.7834647,256,0.020979758352041245
1688161937.6942468,257,0.02133798599243164
1688162039.30961,258,0.021645572036504745
1688162140.637339,259,0.02136150561273098
1688162242.330663,260,0.02122887596487999
1688162343.7405176,261,0.021346893161535263
1688162445.567208,262,0.021314961835741997
1688162547.689609,263,0.021097032353281975
1688162650.1466572,264,0.021037554368376732
1688162750.8652513,265,0.020985957235097885
1688162855.2023664,266,0.0212841909378767
1688162955.716995,267,0.020901134237647057


==> images_cows_e0.25_f10_tangential_run-rec.csv <==
Wall time,Step,Value
1689069435.502037,0,0.0319085456430912
1689069481.6927452,1,0.020535221323370934
1689069526.445129,2,0.01681268773972988
1689069571.4301133,3,0.01435111090540886
1689069616.2560909,4,0.012603542767465115
1689069660.690451,5,0.012241287156939507
1689069705.1248372,6,0.011653082445263863
1689069749.5544276,7,0.010634224861860275
1689069793.9716275,8,0.01001434214413166
1689069838.4128878,9,0.010278016328811646
1689069882.81063,10,0.011893942020833492
1689069927.9822085,11,0.009274312295019627
1689069972.4126506,12,0.009111616760492325
1689070016.8508217,13,0.009548201225697994
1689070063.2430491,14,0.008855914697051048
1689070108.2999759,15,0.008755391463637352
1689070153.093915,16,0.008438014425337315
1689070197.8870966,17,0.008878272958099842
1689070242.616031,18,0.008349979296326637
1689070287.3907623,19,0.008236931636929512
1689070332.1708536,20,0.008737713098526001
1689070378.0014856,21,0.007860422134399414
1689070422.776176,22,0.008525678887963295
1689070467.5102715,23,0.008328722789883614
1689070512.261903,24,0.007827178575098515
1689070557.0173604,25,0.008199739269912243
1689070601.749283,26,0.007567029912024736
1689070646.5268376,27,0.007710590958595276
1689070691.3784502,28,0.007379366084933281
1689070735.7491932,29,0.007432142738252878
1689070780.1559923,30,0.0072340890765190125
1689070825.8014588,31,0.007214033044874668
1689070870.2337966,32,0.0073230331763625145
1689070914.6326218,33,0.007352114655077457
1689070959.0173967,34,0.00804288499057293
1689071003.518279,35,0.006955425255000591
1689071048.0079904,36,0.007522030733525753
1689071092.3908727,37,0.007843175902962685
1689071136.771821,38,0.006835723761469126
1689071181.1997957,39,0.0068130348809063435
1689071225.8095994,40,0.006847072392702103
1689071271.2020676,41,0.006882959511131048
1689071315.6786668,42,0.0067024510353803635
1689071360.7713552,43,0.006879962515085936
1689071405.7875345,44,0.006711400113999844
1689071450.770175,45,0.006870478391647339
1689071495.5296736,46,0.007039500400424004
1689071540.3022983,47,0.006403298582881689
1689071585.094886,48,0.0065431855618953705
1689071629.8588474,49,0.0065259854309260845
1689071674.6181924,50,0.006605095695704222
1689071720.2549624,51,0.00749637046828866
1689071765.01672,52,0.006358686368912458
1689071809.8321323,53,0.0062934281304478645
1689071854.6115577,54,0.006047522649168968
1689071899.405533,55,0.0061792912892997265
1689071943.9766765,56,0.006101143546402454
1689071991.010293,57,0.006177019327878952
1689072035.5984552,58,0.005966260097920895
1689072079.969221,59,0.00606149435043335
1689072124.5688128,60,0.006177524104714394
1689072169.9731925,61,0.006043394096195698
1689072214.3019016,62,0.005887886509299278
1689072258.6721933,63,0.007344362325966358
1689072302.9972885,64,0.005853503476828337
1689072347.8741534,65,0.00569929787889123
1689072392.6432505,66,0.006552370265126228
1689072437.351071,67,0.00561761436983943
1689072482.1250923,68,0.005984678398817778
1689072526.8415911,69,0.005600808188319206
1689072571.623706,70,0.005635847803205252
1689072617.3716068,71,0.00601230887696147
1689072662.1135504,72,0.005666778422892094
1689072706.8272054,73,0.005864961072802544
1689072751.5486255,74,0.005517056677490473
1689072796.3139296,75,0.005886195693165064
1689072841.0412853,76,0.005484923254698515
1689072885.8145163,77,0.005732040852308273
1689072930.5489087,78,0.005777009297162294
1689072975.263683,79,0.006069906521588564
1689073019.9692497,80,0.0053972345776855946
1689073065.6214724,81,0.005495084449648857
1689073110.3403263,82,0.0053535811603069305
1689073155.0965233,83,0.005692857317626476
1689073199.8340302,84,0.00518412608653307
1689073244.591813,85,0.005192307289689779
1689073289.3199873,86,0.005188509356230497
1689073334.0389788,87,0.00504187261685729
1689073378.7936177,88,0.005636812187731266
1689073423.531366,89,0.005356098059564829
1689073468.2528703,90,0.004943272564560175
1689073514.154939,91,0.005149558652192354
1689073558.8707097,92,0.005205819848924875
1689073603.5778835,93,0.0048051998019218445
1689073648.344087,94,0.005666015204042196
1689073693.077514,95,0.0052339863032102585
1689073737.8075786,96,0.004930580034852028
1689073782.5292325,97,0.004900405183434486
1689073827.2287672,98,0.005138817243278027
1689073871.9239624,99,0.004825617652386427
1689073916.647062,100,0.006148346699774265
1689073961.8193283,101,0.005160787142813206
1689074006.5019734,102,0.004896765109151602
1689074051.2207532,103,0.004742360208183527
1689074095.9815083,104,0.0049281492829322815
1689074140.693706,105,0.004800496157258749
1689074185.6244538,106,0.005233095493167639
1689074230.3817284,107,0.004762829747051001
1689074275.1057856,108,0.0045670438557863235
1689074319.8628805,109,0.0045342035591602325
1689074364.6229708,110,0.004711437970399857
1689074410.4309824,111,0.004559034015983343
1689074455.1350892,112,0.0046713994815945625
1689074499.8486543,113,0.004587293602526188
1689074544.5790236,114,0.004829535260796547
1689074589.2898247,115,0.004866011906415224
1689074634.050509,116,0.00467163510620594
1689074678.7987294,117,0.004618693143129349
1689074723.5454392,118,0.004435686860233545
1689074768.317961,119,0.004655902739614248
1689074813.0749204,120,0.004576772917062044
1689074858.9591775,121,0.004454577807337046
1689074903.7090883,122,0.004505465272814035
1689074948.4415128,123,0.004804577212780714
1689074993.1690173,124,0.004489506594836712
1689075037.8969398,125,0.004390028305351734
1689075082.3893328,126,0.004270228091627359
1689075126.9056969,127,0.0048140413127839565
1689075171.275646,128,0.004306780640035868
1689075215.610565,129,0.004156548995524645
1689075260.0119836,130,0.004452219698578119
1689075305.4590242,131,0.00435658311471343
1689075349.8116918,132,0.004560481291264296
1689075394.1461225,133,0.004456151742488146
1689075438.4831738,134,0.004223579075187445
1689075482.802066,135,0.00428903428837657
1689075527.1498983,136,0.004183146171271801
1689075571.492093,137,0.0046081687323749065
1689075615.8716807,138,0.004133785609155893
1689075660.2643461,139,0.0043338206596672535
1689075704.6102602,140,0.004227698780596256
1689075750.0341225,141,0.004012581892311573
1689075794.4299784,142,0.00398158049210906
1689075838.8300893,143,0.003991473466157913
1689075883.2019894,144,0.004096172284334898
1689075927.5724528,145,0.003990130499005318
1689075971.9276283,146,0.004581523593515158
1689076016.2879183,147,0.004059469792991877
1689076060.655058,148,0.004177886992692947
1689076105.0294209,149,0.004065669607371092
1689076149.38265,150,0.003913966938853264
1689076194.74424,151,0.004070716444402933
1689076239.3126335,152,0.004039205145090818
1689076283.6733587,153,0.004042694345116615
1689076328.0079937,154,0.0037887918297201395
1689076372.4024503,155,0.0039923228323459625
1689076416.7598362,156,0.004070908296853304
1689076461.091382,157,0.0038572074845433235
1689076505.4376295,158,0.004044128116220236
1689076549.786937,159,0.0037495093420147896
1689076594.1879656,160,0.004302927292883396
1689076638.9685915,161,0.0038108048029243946
1689076683.328765,162,0.0037904316559433937
1689076727.6921787,163,0.003680030582472682
1689076772.0829854,164,0.004450066480785608
1689076816.4594674,165,0.0038371230475604534
1689076860.8172343,166,0.0038564768619835377
1689076905.1542172,167,0.0037306484300643206
1689076949.4945123,168,0.003633067011833191
1689076993.8844044,169,0.003873679554089904
1689077038.2439506,170,0.0038774218410253525
1689077083.6193004,171,0.004028610419481993
1689077127.9607995,172,0.004002406261861324
1689077172.3116078,173,0.003693337319418788
1689077216.647499,174,0.003533470444381237
1689077261.4772234,175,0.003700720379129052
1689077306.1680114,176,0.0041436972096562386
1689077350.8556874,177,0.0038199499249458313
1689077395.5951464,178,0.0035646045580506325
1689077440.295389,179,0.0036529679782688618
1689077484.990539,180,0.0036099422723054886
1689077530.4892972,181,0.0036061692517250776
1689077575.2254243,182,0.004066593945026398
1689077619.9647927,183,0.003537199692800641
1689077664.6701975,184,0.003669516183435917
1689077709.2313042,185,0.003490111092105508
1689077753.7229917,186,0.0035184419248253107
1689077798.3108554,187,0.003762881038710475
1689077842.8287485,188,0.0034249108284711838
1689077887.3664355,189,0.0036501663271337748
1689077931.883823,190,0.003560693934559822
1689077977.3034246,191,0.0034448113292455673
1689078021.73487,192,0.0037644498515874147
1689078066.142874,193,0.0034769943449646235
1689078110.5821295,194,0.003635908244177699
1689078155.6088262,195,0.0034467356745153666
1689078200.0852697,196,0.003769432660192251
1689078244.8134167,197,0.0033890174236148596
1689078289.5213418,198,0.00356467766687274
1689078333.9459853,199,0.0032982986886054277
1689078378.379504,200,0.003309362567961216
1689078423.6470256,201,0.003520907135680318
1689078468.032626,202,0.0033410461619496346
1689078512.8236618,203,0.0033592069521546364
1689078557.1377559,204,0.0034097223542630672
1689078601.4558423,205,0.003324353601783514
1689078645.8309023,206,0.003335418878123164
1689078690.2175725,207,0.0034568978007882833
1689078734.582177,208,0.003194178454577923
1689078778.9686594,209,0.0035906543489545584
1689078823.352075,210,0.0035265793558210135
1689078868.5645509,211,0.003309224033728242
1689078912.9607873,212,0.003303800942376256
1689078957.3700647,213,0.0032926416024565697
1689079001.9240127,214,0.0042065465822815895
1689079046.6305912,215,0.0031740956474095583
1689079091.0270875,216,0.003307156963273883
1689079135.373663,217,0.0032338385935872793
1689079179.6889708,218,0.003170641837641597
1689079224.2645695,219,0.003290539374575019
1689079268.778345,220,0.0032131164334714413
1689079313.846037,221,0.003480440704151988
1689079358.197684,222,0.0032449164427816868
1689079402.7849653,223,0.0032424924429506063
1689079447.0865107,224,0.003243092680349946
1689079491.3740442,225,0.0034075817093253136
1689079535.6701708,226,0.00340995448641479
1689079581.5990562,227,0.0033863866701722145
1689079627.5025184,228,0.0031000094022601843
1689079672.215077,229,0.003171372227370739
1689079716.8835135,230,0.0032147893216460943
1689079762.6838968,231,0.003110478864982724
1689079807.331021,232,0.003014866728335619
1689079852.0248406,233,0.0032342851627618074
1689079896.7441714,234,0.0030676494352519512
1689079941.3784873,235,0.0031352608930319548
1689079986.0450706,236,0.00314725236967206
1689080030.718749,237,0.0031674851197749376
1689080075.8521667,238,0.0030852805357426405
1689080120.51724,239,0.0031429023947566748
1689080165.2425652,240,0.003029540181159973
1689080210.8770614,241,0.0030668240506201982
1689080255.6065192,242,0.0031603886745870113
1689080300.3293922,243,0.0031902664341032505
1689080345.278899,244,0.0030088741332292557
1689080390.0485518,245,0.0030111847445368767
1689080436.4976683,246,0.0030265687964856625
1689080484.5200925,247,0.002884580986574292
1689080530.361593,248,0.0029768235981464386
1689080575.090889,249,0.003163843182846904
1689080619.8036675,250,0.0030845769215375185
1689080665.3082771,251,0.0030750685837119818
1689080709.923731,252,0.0029057625215500593
1689080754.5426476,253,0.002955979434773326
1689080799.1489003,254,0.0030122266616672277
1689080843.758431,255,0.003076601307839155
1689080888.4740121,256,0.003053903579711914
1689080932.8853652,257,0.0033179675228893757
1689080977.28941,258,0.0028972045984119177
1689081021.6889417,259,0.002858084626495838
1689081066.1383538,260,0.0029108093585819006
1689081111.1324403,261,0.00301269069314003
1689081155.548965,262,0.0029485460836440325
1689081199.9923558,263,0.0029225351754575968
1689081244.4135573,264,0.0029903186950832605
1689081288.81122,265,0.002826603362336755
1689081333.2702608,266,0.0037640747614204884
1689081377.677475,267,0.002945226151496172
1689081422.0896556,268,0.003167266957461834
1689081466.8845267,269,0.0028297367971390486
1689081511.2599423,270,0.002819324843585491
1689081556.4333835,271,0.0028384693432599306
1689081600.7962196,272,0.002845688257366419
1689081645.143955,273,0.0029846844263374805
1689081689.5257347,274,0.002856967505067587
1689081733.921257,275,0.002830827608704567
1689081778.3128705,276,0.0030835571233183146
1689081822.693115,277,0.0027042117435485125
1689081867.1011155,278,0.0029451216105371714
1689081911.4737644,279,0.0027457280084490776
1689081955.8264468,280,0.0028801364824175835
1689082001.0556533,281,0.0028883586637675762
1689082045.4496887,282,0.0027901933062821627
1689082089.819211,283,0.0027940573636442423
1689082134.193774,284,0.0031376881524920464
1689082180.150203,285,0.002775843720883131
1689082226.0902576,286,0.0027869183104485273
1689082270.8149366,287,0.002779509872198105
1689082315.5494967,288,0.0029722971376031637
1689082360.518821,289,0.0028623370453715324
1689082405.241804,290,0.0027023113798350096
1689082450.8489933,291,0.002744646044448018
1689082495.5837798,292,0.0029854250606149435
1689082540.3265362,293,0.002776175970211625
1689082585.0401897,294,0.0027677356265485287
1689082629.6308258,295,0.0031119454652071
1689082674.1972566,296,0.00263401260599494
1689082718.6408217,297,0.0028143671806901693
1689082763.0518882,298,0.002758947666734457
1689082807.469179,299,0.002668615896254778
1689082851.8832774,300,0.002903587184846401
1689082897.0826795,301,0.0028704407159239054
1689082941.483519,302,0.002809855155646801
1689082985.8909485,303,0.0026721861213445663
1689083030.3431866,304,0.0027950264047831297
1689083074.7795851,305,0.0028347510378807783
1689083119.4367337,306,0.00273180496878922
1689083165.1569607,307,0.0027910913340747356
1689083209.8200083,308,0.0026421055663377047
1689083254.4325988,309,0.00268011842854321
1689083299.0549078,310,0.0026612456422299147
1689083346.3597689,311,0.0027414499782025814
1689083391.127136,312,0.002535384614020586
1689083435.9176674,313,0.0027792565524578094
1689083480.6753619,314,0.0026794003788381815
1689083525.5960941,315,0.0027343633119016886
1689083570.4232998,316,0.0026310018729418516
1689083615.2590368,317,0.002725225640460849
1689083659.94908,318,0.00267683039419353
1689083704.4022906,319,0.002687909873202443
1689083748.8333507,320,0.0027143703773617744
1689083793.9461043,321,0.002564889146015048
1689083838.3335335,322,0.0027961782179772854
1689083882.9766467,323,0.0026764890644699335
1689083927.3916147,324,0.002839111490175128
1689083971.7930233,325,0.002722264500334859
1689084016.1849458,326,0.0025379694998264313
1689084060.557959,327,0.0025113802403211594
1689084104.9926355,328,0.0026470788288861513
1689084149.3738582,329,0.0027972576208412647
1689084193.7482183,330,0.002728287363424897
1689084238.804347,331,0.002595184138044715
1689084285.0094724,332,0.0026262339670211077
1689084333.0474458,333,0.0026883601676672697
1689084378.9741313,334,0.0026052137836813927
1689084424.0375726,335,0.002629792783409357
1689084468.8163676,336,0.0026462669484317303
1689084513.615784,337,0.0026469153817743063
1689084558.397767,338,0.0026511128526180983
1689084603.3994637,339,0.002778375754132867
1689084648.3772519,340,0.0026677653659135103
1689084694.0633047,341,0.0027208824176341295
1689084741.1464274,342,0.002459670649841428
1689084786.2419436,343,0.002739651594310999
1689084830.9300191,344,0.0025108943227678537
1689084875.5992866,345,0.0025410703383386135
1689084920.3870862,346,0.002800793619826436
1689084965.0838215,347,0.002677015960216522
1689085009.7658741,348,0.0027506351470947266
1689085054.4407082,349,0.0025239139795303345
1689085099.1413708,350,0.002732803812250495
1689085144.3168213,351,0.002456646878272295
1689085189.026817,352,0.002475449349731207
1689085233.7398572,353,0.0025940178893506527
1689085278.4243014,354,0.002732554217800498
1689085323.0932226,355,0.002501868875697255
1689085367.8193312,356,0.0032917384523898363
1689085412.3769825,357,0.002653437200933695
1689085456.9320083,358,0.002566824434325099
1689085501.582585,359,0.0025146869011223316
1689085546.1974616,360,0.0024688630364835262
1689085591.5159156,361,0.0025450075045228004
1689085636.1226642,362,0.002662964863702655
1689085680.725282,363,0.002428201027214527
1689085725.380301,364,0.0025434838607907295
1689085769.9929187,365,0.002580635016784072
1689085814.6114554,366,0.0028024688363075256
1689085859.2106645,367,0.002470403676852584
1689085903.8001735,368,0.0025905505754053593
1689085948.2296553,369,0.0025447779335081577
1689085992.6135318,370,0.0025387827772647142
1689086037.8944547,371,0.0025675350334495306
1689086082.315755,372,0.002618529135361314
1689086126.7223332,373,0.002495956839993596
1689086171.1381948,374,0.002508975565433502
1689086215.5487008,375,0.0026764473877847195
1689086259.9755666,376,0.002422225894406438
1689086304.4247634,377,0.002475586486980319
1689086348.8424165,378,0.002443138277158141
1689086393.2510238,379,0.0024568287190049887
1689086437.654343,380,0.0028542489744722843
1689086482.9871335,381,0.0027740029618144035
1689086527.421698,382,0.0026751933619379997
1689086571.8506768,383,0.002431687666103244
1689086616.2777953,384,0.0023418013006448746
1689086660.726819,385,0.0024390327744185925
1689086705.155909,386,0.0026238528080284595
1689086749.5434062,387,0.0024488274939358234
1689086793.937506,388,0.0026431584265083075
1689086838.3296525,389,0.002487130928784609
1689086883.475932,390,0.002401946112513542
1689086932.2439017,391,0.0024947309866547585
1689086978.551399,392,0.002551417797803879
1689087026.5938494,393,0.0024388895835727453
1689087074.9985123,394,0.0025140969082713127
1689087123.0900912,395,0.0024185830261558294
1689087171.1705604,396,0.002485712058842182
1689087218.907574,397,0.0024833097122609615
1689087263.5280886,398,0.002402468351647258
1689087308.0186238,399,0.0023186318576335907
1689087352.4801898,400,0.0026978906244039536
1689087397.8013437,401,0.0023946103174239397
1689087442.2720566,402,0.0026293860282748938
1689087486.872722,403,0.0029624809976667166
1689087531.2315862,404,0.0024939831346273422
1689087577.368083,405,0.0024387973826378584
1689087621.7814245,406,0.002437104471027851
1689087666.2159016,407,0.0024060027208179235
1689087710.7279713,408,0.0026550758630037308
1689087755.4691205,409,0.0023879429791122675
1689087799.9662158,410,0.0023115777876228094
1689087845.2371478,411,0.0023972669150680304
1689087889.7326546,412,0.002345304936170578
1689087934.2044506,413,0.0024835586082190275
1689087978.66987,414,0.0024669659323990345
1689088023.130996,415,0.002405860461294651
1689088067.6031227,416,0.002429753541946411
1689088112.0597467,417,0.0027085214387625456
1689088156.533621,418,0.0023804998490959406
1689088200.996662,419,0.002396948868408799
1689088245.458695,420,0.002385631902143359
1689088290.4476404,421,0.002457772847265005
1689088334.9092426,422,0.002356390468776226
1689088379.3612895,423,0.002408907050266862
1689088423.8246472,424,0.002408495871350169
1689088468.2930758,425,0.00247602048330009
1689088513.0004537,426,0.0023628429044038057
1689088557.4524493,427,0.0023296058643609285
1689088601.9493206,428,0.0024027922190725803
1689088646.4456635,429,0.0024748530704528093
1689088690.9573932,430,0.0023753908462822437
1689088736.088877,431,0.002531115896999836
1689088780.5916588,432,0.0026003215461969376
1689088825.0629814,433,0.0023859417997300625
1689088869.546977,434,0.0024379296228289604
1689088915.4795208,435,0.0024371391627937555
1689088961.9393172,436,0.0025015943683683872
1689089006.76447,437,0.0024645421653985977
1689089051.6066918,438,0.002452554414048791
1689089096.432223,439,0.002401056932285428
1689089141.2671824,440,0.0023075100034475327
1689089187.0417755,441,0.002455431502312422
1689089231.655665,442,0.002421645913273096
1689089278.8165896,443,0.0023174635134637356
1689089325.337478,444,0.002454774919897318
1689089370.129358,445,0.0022867766674607992
1689089414.916321,446,0.0027586801443248987
1689089459.6915455,447,0.002598591148853302
1689089504.1128852,448,0.0025183111429214478
1689089550.7658284,449,0.0023609143681824207
1689089595.9776523,450,0.0022925385273993015
1689089640.9501164,451,0.002474169246852398
1689089685.2873492,452,0.0022941946517676115
1689089729.6467621,453,0.0023965011350810528
1689089774.005404,454,0.0023853136226534843
1689089818.3666844,455,0.002485133707523346
1689089862.7080827,456,0.0023314235731959343
1689089907.0722368,457,0.0023397933691740036
1689089951.3957133,458,0.002621653489768505
1689089995.767413,459,0.002753640990704298
1689090040.0977247,460,0.0023275751154869795
1689090085.174078,461,0.002528340322896838
1689090129.5081294,462,0.002292011631652713
1689090173.8531544,463,0.002288933377712965
1689090218.2024937,464,0.002349365968257189
1689090262.5262406,465,0.0023005641996860504
1689090306.950063,466,0.0023877278435975313
1689090355.0101385,467,0.002317672362551093
1689090402.96479,468,0.0023277034051716328
1689090447.765323,469,0.0023984459694474936
1689090492.464025,470,0.002406989922747016
1689090538.059583,471,0.0022349401842802763
1689090582.9541218,472,0.00248521170578897
1689090627.6398652,473,0.0025355604011565447
1689090672.3097079,474,0.0022942721843719482
1689090716.7692893,475,0.0026018782518804073
1689090761.507452,476,0.002258651191368699
1689090806.131698,477,0.0024169355165213346
1689090850.7559543,478,0.0022480166517198086
1689090895.3741693,479,0.002625727327540517
1689090939.9964638,480,0.002333564916625619
1689090985.2857025,481,0.002312086056917906
1689091029.8862078,482,0.002557082800194621
1689091077.4979832,483,0.002365236869081855
1689091125.456517,484,0.0022835801355540752
1689091173.3889272,485,0.0023307488299906254
1689091218.3345902,486,0.00235374690964818
1689091262.9462876,487,0.002285165712237358
1689091307.5644774,488,0.002356552518904209
1689091352.2231302,489,0.0023142939899116755
1689091396.6609683,490,0.0023136227391660213
1689091442.7447631,491,0.002555260667577386
1689091487.0917735,492,0.002327958820387721
1689091531.4447668,493,0.002402365440502763
1689091575.7896285,494,0.00223182188346982
1689091620.1861584,495,0.002372594317421317
1689091664.5241816,496,0.0022820893209427595
1689091708.8849392,497,0.0023493017069995403
1689091753.232322,498,0.0024414111394435167
1689091797.5716507,499,0.002336410339921713
1689091844.311729,500,0.0024029656779021025
1689091892.4871578,501,0.002254730323329568
1689091937.2242947,502,0.0024280925281345844
1689091981.9593396,503,0.002296003047376871
1689092027.9206264,504,0.002385481493547559
1689092072.6339254,505,0.0022458727471530437
1689092117.3936784,506,0.002426163526251912
1689092162.1486897,507,0.0023038301151245832
1689092206.9019458,508,0.002211114624515176
1689092251.6953015,509,0.0024464991874992847
1689092296.7890534,510,0.002421812852844596
1689092342.1696947,511,0.0023221264127641916
1689092386.5949447,512,0.002239468740299344
1689092432.1213346,513,0.0024444705341011286
1689092477.1054175,514,0.0023273464757949114
1689092521.9982114,515,0.002311586868017912
1689092566.7197633,516,0.0023246316704899073
1689092611.6775756,517,0.0022534173913300037
1689092656.4052503,518,0.002262992085888982
1689092701.197926,519,0.0021607931703329086
1689092745.865369,520,0.002363841515034437
1689092790.9223902,521,0.0023885872215032578
1689092835.353299,522,0.002672141883522272
1689092879.7515314,523,0.0022323725279420614
1689092924.147861,524,0.0022815095726400614
1689092968.5552359,525,0.0022144021932035685
1689093012.9422326,526,0.0023649297654628754
1689093057.3507066,527,0.0022865901701152325
1689093101.7640238,528,0.0021674258168786764
1689093146.1705453,529,0.002467803657054901
1689093190.572058,530,0.00217196112498641
1689093235.7241976,531,0.0022153095342218876
1689093280.1360016,532,0.0022289189510047436
1689093324.5510974,533,0.0022534197196364403
1689093368.9733942,534,0.0024299132637679577
1689093413.3891206,535,0.0022921632044017315
1689093457.794555,536,0.0023456646595150232
1689093502.1886597,537,0.002265345538035035
1689093546.6222112,538,0.002300616819411516
1689093591.0410404,539,0.002350542927160859
1689093635.4674232,540,0.0021651494316756725
1689093680.4865098,541,0.0022224823478609324
1689093724.8978443,542,0.002257807645946741
1689093769.306587,543,0.002218495588749647
1689093813.704442,544,0.0022320840507745743
1689093858.122816,545,0.0023479980882257223
1689093903.1085992,546,0.0022622845135629177
1689093948.2113144,547,0.0021464251913130283
1689093992.974217,548,0.002216805936768651
1689094037.708192,549,0.002237573266029358
1689094082.4392455,550,0.002285635331645608
1689094127.7347937,551,0.0023963279090821743
1689094172.4500608,552,0.002306135604158044
1689094217.1977267,553,0.0023034040350466967
1689094261.9898453,554,0.0023085533175617456
1689094306.7594092,555,0.0022367797791957855
1689094351.3588781,556,0.0025256252847611904
1689094396.1776886,557,0.002278325380757451
1689094440.6678584,558,0.002265035640448332
1689094485.0943563,559,0.0021338032092899084
1689094529.5530143,560,0.002409295178949833
1689094574.6034622,561,0.002308306284248829
1689094619.0303066,562,0.0023621057625859976
1689094663.7033956,563,0.0022242183331400156
1689094708.1583526,564,0.002177623100578785
1689094752.5905423,565,0.0022027399390935898
1689094797.1114478,566,0.0022071313578635454
1689094841.5179632,567,0.002186897210776806
1689094886.1614928,568,0.0021887393668293953
1689094930.9136608,569,0.00225394731387496
1689094975.5783682,570,0.0022968517150729895
1689095021.2487907,571,0.002421849872916937
1689095067.769915,572,0.0022062293719500303
1689095112.2271054,573,0.0022887487430125475
1689095157.245195,574,0.002240439411252737
1689095201.6562886,575,0.0022016544826328754
1689095246.048736,576,0.0021606769878417253
1689095291.2455206,577,0.002267461968585849
1689095338.6333435,578,0.0023288491647690535
1689095384.6609712,579,0.002253075363114476
1689095429.8125157,580,0.0021681825164705515
1689095475.6053736,581,0.002441885881125927
1689095520.5179665,582,0.0021603486966341734
1689095565.654435,583,0.0024096223060041666
1689095610.2662354,584,0.0023118816316127777
1689095655.2455661,585,0.0022648475132882595
1689095699.6528838,586,0.0021242687944322824
1689095744.0910823,587,0.002335895784199238
1689095788.512078,588,0.002253688173368573
1689095832.9140298,589,0.002172783249989152
1689095877.316167,590,0.0022161584347486496
1689095922.4771166,591,0.0021667543333023787
1689095966.895546,592,0.0021204932127147913
1689096011.3417299,593,0.0022620786912739277
1689096055.7519977,594,0.0022090389393270016
1689096100.1792378,595,0.0023620317224413157
1689096144.595922,596,0.0022120962385088205
1689096189.0093997,597,0.0023192651569843292
1689096233.4123948,598,0.0021121478639543056
1689096277.8703265,599,0.0021497642155736685
1689096322.2808871,600,0.002385418862104416
1689096367.409443,601,0.0021814561914652586
1689096411.8148491,602,0.0024420544505119324
1689096458.944461,603,0.0021628893446177244
1689096506.990401,604,0.0022542844526469707
1689096552.8173614,605,0.002175034722313285
1689096597.5269918,606,0.0022253445349633694
1689096642.1251087,607,0.0022335946559906006
1689096686.764661,608,0.0021345089189708233
1689096731.2633705,609,0.0021594043355435133
1689096775.6746569,610,0.002328269649296999
1689096820.7869384,611,0.00254447222687304
1689096865.1952236,612,0.0022686300799250603
1689096910.9324422,613,0.002114942530170083
1689096958.97316,614,0.00223991135135293
1689097006.9861267,615,0.0022135016042739153
1689097052.2313087,616,0.002151153516024351
1689097096.970823,617,0.0021721008233726025
1689097141.66729,618,0.002218792913481593
1689097188.5639095,619,0.0022123847156763077
1689097236.569215,620,0.0022616542410105467
1689097281.7693052,621,0.0021563756745308638
1689097326.1109285,622,0.0021697869524359703
1689097370.4526513,623,0.0021424696315079927
1689097414.7940338,624,0.0023747591767460108
1689097459.13835,625,0.002242729300633073
1689097503.4878886,626,0.002347252331674099
1689097547.8487694,627,0.0022540029603987932
1689097592.7733219,628,0.002256684470921755
1689097637.4896815,629,0.002171057043597102
1689097682.207187,630,0.002135345945134759
1689097727.54432,631,0.0021879603154957294
1689097772.264106,632,0.0021360197570174932
1689097816.9737856,633,0.0020821422804147005
1689097861.7311196,634,0.002199149690568447
1689097906.486061,635,0.002152098575606942
1689097951.1101527,636,0.0021664975211024284
1689097995.6985588,637,0.002318790415301919
1689098040.506436,638,0.002268316689878702
1689098085.2472482,639,0.002271440112963319
1689098129.9662206,640,0.00208622426725924
1689098175.309214,641,0.002180717885494232
1689098220.025208,642,0.0021335494238883257
1689098264.7648766,643,0.002167904982343316
1689098309.4931319,644,0.0022759416606277227
1689098357.4943585,645,0.002201423281803727
1689098403.5084677,646,0.0022259869147092104
1689098448.2571335,647,0.002062689745798707
1689098493.0115783,648,0.002257591113448143
1689098537.7326267,649,0.002118912525475025
1689098582.51723,650,0.0023585802409797907
1689098627.9123604,651,0.0020688006188720465
1689098672.6366503,652,0.0021186459343880415
1689098717.3055906,653,0.002185763791203499
1689098762.1086838,654,0.0020377084147185087
1689098806.9771023,655,0.0021483758464455605
1689098851.3839176,656,0.0021208247635513544
1689098895.7601993,657,0.002148403786122799
1689098940.173936,658,0.002267058938741684
1689098984.556163,659,0.0021325177513062954
1689099028.9691882,660,0.002409823937341571
1689099074.0880451,661,0.002098226919770241
1689099118.4872026,662,0.002222133334726095
1689099162.892342,663,0.0022271720226854086
1689099207.3049426,664,0.002050657058134675
1689099251.7167761,665,0.0022531591821461916
1689099296.1174839,666,0.0021673806477338076
1689099340.5157726,667,0.002158735180273652
1689099384.9093294,668,0.0023994313087314367
1689099429.31171,669,0.002137532224878669
1689099473.7175872,670,0.002139837248250842
1689099518.6634712,671,0.0022640558890998363
1689099563.486087,672,0.0022422224283218384
1689099611.5300558,673,0.0021831379272043705
1689099656.9514263,674,0.002099254634231329
1689099701.3335176,675,0.002130027860403061
1689099745.726889,676,0.002146856626495719
1689099792.126058,677,0.0020881087984889746
1689099840.1722753,678,0.0022243931889533997
1689099888.178014,679,0.0021330337040126324
1689099936.1911955,680,0.0020887008868157864
1689099984.7883716,681,0.0021380458492785692
1689100033.0636168,682,0.0022399728186428547
1689100081.24925,683,0.0020643086172640324
1689100129.2708397,684,0.0025389669463038445
1689100175.3696072,685,0.0021572355180978775
1689100220.0873318,686,0.002144436351954937
1689100264.8199542,687,0.0024004897568374872
1689100309.539347,688,0.0020920452661812305
1689100354.253023,689,0.0021485344041138887
1689100398.9920738,690,0.0021944919135421515
1689100444.1526487,691,0.0025522878859192133
1689100488.7703564,692,0.002068697242066264
1689100533.3766303,693,0.002046892186626792
1689100577.7805004,694,0.002188178012147546
1689100622.1992168,695,0.002131498185917735
1689100666.6053865,696,0.0020759778562933207
1689100711.0189235,697,0.0022002269979566336
1689100755.4326632,698,0.0021457409020513296
1689100801.8774052,699,0.00212826463393867
1689100849.9128978,700,0.0022416540887206793
1689100895.4151876,701,0.00215742620639503
1689100939.7516434,702,0.0021663529332727194
1689100984.0877638,703,0.0020564384758472443
1689101028.4290886,704,0.0022166939452290535
1689101072.750369,705,0.002096144249662757
1689101117.1068764,706,0.002448583021759987
1689101161.4529083,707,0.0021146300714462996
1689101205.8160808,708,0.0021803765557706356
1689101250.1809487,709,0.0020365410018712282
1689101298.0619009,710,0.0020433557219803333
1689101343.8725765,711,0.0024376315996050835
1689101391.8934798,712,0.0021190044935792685
1689101439.9846268,713,0.002078621182590723
1689101488.0645444,714,0.0020780260674655437
1689101536.0745609,715,0.002123048296198249
1689101584.0768492,716,0.0020766588859260082
1689101632.0945475,717,0.0020347980316728354
1689101677.775627,718,0.0020994041115045547
1689101722.1881583,719,0.002069737995043397
1689101766.592039,720,0.002510101068764925
1689101811.6857088,721,0.0021438561379909515
1689101856.0902843,722,0.0022976992186158895
1689101900.500212,723,0.0020795329473912716
1689101946.2481596,724,0.002116241492331028
1689101991.3230147,725,0.0022037066519260406
1689102035.9946294,726,0.0021582981571555138
1689102080.3551793,727,0.0021346465218812227
1689102124.7403195,728,0.0022050258703529835
1689102169.1079202,729,0.002112264046445489
1689102213.487247,730,0.002229143399745226
1689102258.5767317,731,0.0021078467834740877
1689102302.9635284,732,0.0020949579775333405
1689102347.350399,733,0.0020771638955920935
1689102391.735101,734,0.002065695822238922
1689102436.117286,735,0.002028451766818762
1689102480.5321856,736,0.0025140338111668825
1689102524.8946111,737,0.0023891625460237265
1689102569.2693582,738,0.00207098969258368
1689102613.6350498,739,0.002132042543962598
1689102658.0055132,740,0.0023332349956035614
1689102703.0964372,741,0.0020538594108074903
1689102747.4686592,742,0.002074962016195059
1689102791.8403246,743,0.0021018206607550383
1689102836.3382597,744,0.002084634732455015
1689102880.7641282,745,0.0022048624232411385
1689102925.1418853,746,0.0021919889841228724
1689102969.5293293,747,0.0021055475808680058
1689103013.915297,748,0.002445696387439966
1689103058.321035,749,0.0021895531099289656
1689103102.7017913,750,0.0020944953430444
1689103147.7112825,751,0.0021876466926187277
1689103192.0996425,752,0.002145035658031702
1689103236.4820201,753,0.0021889701019972563
1689103280.8561933,754,0.0020327111706137657
1689103325.2309144,755,0.0020097850356251
1689103369.6375115,756,0.0020705810748040676
1689103414.0149703,757,0.0021514513064175844
1689103458.3933716,758,0.0021263197995722294
1689103502.793914,759,0.002137221861630678
1689103547.1483693,760,0.0021865295711904764
1689103591.9924796,761,0.0020036420319229364
1689103636.3995202,762,0.0021602222695946693
1689103681.1132383,763,0.0021503823809325695
1689103725.8537824,764,0.002080781850963831
1689103770.5484853,765,0.002135727321729064
1689103815.271972,766,0.0021421329583972692
1689103860.0102208,767,0.002186058321967721
1689103904.6198232,768,0.002093495801091194
1689103949.4340782,769,0.002114304807037115
1689103993.8503027,770,0.002077385550364852
1689104038.8688593,771,0.002100828103721142
1689104083.2775323,772,0.002144173253327608
1689104127.689198,773,0.002406880958005786
1689104172.094566,774,0.001967532094568014


==> images_cows_results_compared.csv <==
eps,0,10,auto
0.16534576401085657,5.6303948999999995e-05,2.539402325e-05,5.5528274124999997e-05
0.33069152802171314,8.100484197068965e-05,3.540563053448276e-05,0.0003884821924827586
0.49603729203256974,0.00021983293355638301,0.00015721378773723405,0.0014120651035851063
0.6613830560434263,0.0005888738938427587,0.00042052661940413796,0.0031765367176183907
0.8267288200542828,0.0011945742097371865,0.0008662008683721921,0.0056677729325016355
0.9920745840651395,0.001908061843532938,0.0014468036199059946,0.0074849130480263495
1.157420348075996,0.0029377598125724606,0.002272528974536039,0.009593885499024223
1.3227661120868526,0.004182195721004131,0.0032737785357548834,0.011527764395368545
1.4881118760977092,0.0056553617292432615,0.004401076968704172,0.013364010903402652
1.6534576401085657,0.007421198620835937,0.005733451955918893,0.015125011468543368
1.8188034041194223,0.00927357572089969,0.007029686423832403,0.016707946671501422
1.984149168130279,0.011187445921906262,0.008348332532542265,0.01813514759008037
2.1494949321411356,0.013020898658666376,0.009664734262412633,0.01940759877236352
2.314840696151992,0.014680616238155563,0.010921965001074608,0.020486844877577615
2.4801864601628485,0.01627597855569871,0.012183961195036364,0.021497015639257707
2.645532224173705,0.017730932994639903,0.013391592860199572,0.022463615050592203
2.810877988184562,0.01893178264967931,0.014480233869641432,0.023241202388700064
2.9762237521954185,0.020049980420212252,0.015553483380807745,0.023979912508817
3.141569516206275,0.020971441211449435,0.01650712881635411,0.024594249451580136


==> images_klein_bottle_e0.25_f0_rejection_exp_var_sum.csv <==
c,var
0,0.27223656
1,0.5149236
2,0.6827419
3,0.806401
4,0.8968935
5,0.9292114
6,0.95219964
7,0.97057605
8,0.9806859
9,0.9897042
10,0.99422634
11,0.9974403
12,0.99917746
13,0.99959695
14,0.99986416
15,1.0000001


==> images_klein_bottle_e0.25_f0_rejection_scatter_distances.csv <==
distances_true,distances_latent
0.50352937,0.34626105
0.2338954,0.21217439
0.52320415,0.32380193
0.32265908,0.25891393
0.58333814,0.34912574
0.44562426,0.27627197
0.5818735,0.3354809
0.5304918,0.3028715
0.21796054,0.20387645
0.360037,0.23101154
0.42674148,0.30378455
0.40081438,0.28995544
0.13470405,0.13499603
0.5249746,0.3185943
0.46845424,0.3443743
0.09595995,0.098491125
0.30571732,0.27660954
0.29458177,0.24486195
0.49730897,0.29700214
0.011514352,0.013284823
0.21807952,0.19217385
0.1564745,0.15699176
0.31346634,0.25628906
0.3382051,0.28619206
0.2956874,0.2609136
0.279479,0.25022334
0.41057488,0.2892273
0.32824084,0.28981525
0.35182372,0.29287925
0.22058737,0.20734921
0.41432768,0.28976178
0.51073366,0.29639927
0.38229173,0.2473144
0.36430797,0.2647286
0.23832965,0.23024628
0.36081874,0.27108324
0.35872316,0.3064418
0.28016934,0.25908354
0.26858404,0.24763775
0.44772622,0.3008991
0.40878165,0.28911605
0.49574083,0.19279695
0.33668345,0.23050927
0.16646548,0.15941183
0.3946751,0.2776227
0.28841203,0.2618699
0.13545291,0.13433215
0.27055395,0.24163494
0.3515326,0.26708037
0.4029699,0.29131258
0.2467901,0.22079365
0.42359307,0.29957655
0.09991189,0.10256156
0.30124804,0.25776413
0.33575237,0.25877452
0.42222327,0.35319656
0.57311517,0.38454217
0.44231585,0.28939617
0.57981926,0.34018096
0.2337198,0.21839872
0.35545373,0.25667173
0.50996953,0.2944626
0.37217247,0.30145547
0.18532567,0.17892312
0.38092685,0.26071164
0.097846985,0.10100304
0.15340412,0.15216479
0.1383309,0.13773558
0.42293808,0.31088948
0.34289926,0.2944746
0.48262635,0.24148728
0.37588707,0.30970865
0.2589495,0.24411228
0.5828121,0.37672278
0.377301,0.3106845
0.3169009,0.23656207
0.38211185,0.29266006
0.28077015,0.25076437
0.10667931,0.10639051
0.5657166,0.31067744
0.4760629,0.31364113
0.47825283,0.2518364
0.40061128,0.29643965
0.19892001,0.18692517
0.52336824,0.3168674
0.41056913,0.32955813
0.48560604,0.2827632
0.5608493,0.33729306
0.4350155,0.2930599
0.47000244,0.28310663
0.22110578,0.207651
0.4583526,0.24735548
0.37621063,0.31058747
0.42933187,0.31943366
0.48692492,0.3086308
0.45824903,0.35306174
0.40636462,0.2753157
0.23219797,0.21781188
0.46180385,0.29966947
0.25114265,0.21373644
0.59144086,0.3698031
0.17422898,0.17235294
0.37691304,0.30555886
0.3349496,0.25867948
0.4744961,0.34534636
0.4577881,0.31039912
0.1793648,0.17649111
0.49503493,0.3269676
0.32749212,0.29047352
0.53669536,0.21343426
0.24711955,0.22168446
0.4518931,0.29117608
0.49829388,0.3089927
0.4885456,0.2965428
0.487345,0.33048475
0.56379014,0.37442574
0.54014665,0.33921653
0.3613006,0.30338487
0.5482232,0.35102233
0.26886472,0.2551088
0.38519946,0.23147728
0.24963877,0.23039947
0.4879454,0.34296408
0.044725627,0.04275887
0.2517665,0.23024914
0.47868866,0.29732653
0.4857784,0.32850674
0.52068675,0.31607065
0.2155966,0.19991915
0.14635289,0.1431722
0.36714527,0.28753665
0.54700255,0.29437888
0.3367489,0.2760581
0.44717228,0.32753566
0.51742494,0.36514795
0.37245414,0.27329773
0.6035316,0.36290267
0.5947218,0.3966036
0.45110375,0.32408103
0.30576003,0.25915003
0.29981497,0.2365125
0.27886167,0.23818788
0.20464027,0.19914256
0.4449205,0.3306251
0.20835477,0.17943732
0.5518929,0.35840413
0.391635,0.31265083
0.3314962,0.28344148
0.2867666,0.26009196
0.34288016,0.26226836
0.4552367,0.3288183
0.15867102,0.15910994
0.33127734,0.2138536
0.30167887,0.22712825
0.51305187,0.36016774
0.4204866,0.3244627
0.37471458,0.26556116
0.2527306,0.21522385
0.5188044,0.37595433
0.42359787,0.29495865
0.12649782,0.12971158
0.22151822,0.21192524
0.31450137,0.27790755
0.654678,0.38886094
0.4409566,0.25282523
0.4986705,0.2608974
0.34325576,0.2769218
0.098633654,0.10011201
0.43453762,0.3224351
0.24059126,0.22136664
0.48355204,0.34751794
0.4243416,0.3508879
0.41389865,0.2947039
0.49258116,0.28832266
0.12530479,0.12334211
0.4557916,0.33120102
0.5721504,0.36250404
0.5389835,0.3976062
0.5420544,0.35407257
0.24965674,0.23969164
0.23017068,0.20189601
0.087854825,0.0869906
0.29501358,0.24680798
0.3001839,0.20791608
0.49077246,0.35408393
0.22670785,0.20995693
0.17332983,0.17060566
0.17821203,0.17463972
0.30228737,0.26224965
0.53195864,0.39413854
0.25606683,0.23466252
0.46781456,0.34059766
0.23901373,0.22676113
0.36707374,0.2713797
0.34601924,0.2639613
0.34044063,0.3083515
0.51203984,0.3597234
0.23313688,0.22190796
0.3650834,0.30512604
0.4408859,0.32904
0.5370933,0.31482533
0.31709766,0.25648347
0.19446336,0.18494189
0.35999107,0.28420323
0.57831705,0.3100437
0.46788603,0.31372872
0.43363833,0.34313023
0.24128711,0.16213337
0.5576525,0.27378607
0.25419292,0.24158852
0.48082843,0.32343253
0.56975055,0.3027759
0.20210901,0.18994759
0.6015741,0.37025368
0.44861633,0.27201426
0.29679012,0.23962939
0.34477213,0.27309775
0.5842726,0.32630512
0.2854744,0.24978758
0.655339,0.40674186
0.3483262,0.26894045
0.38957292,0.27628553
0.59428537,0.28320637
0.54944885,0.3495724
0.3307577,0.20911354
0.6528292,0.40936792
0.53024036,0.32705903
0.6193532,0.35321742
0.24857895,0.22014491
0.34943226,0.30885997
0.4014776,0.24182305
0.57871145,0.22787313
0.5460648,0.2383441
0.2514229,0.22565982
0.4642883,0.30870593
0.30739358,0.26936603
0.28058302,0.19900082
0.5065915,0.26691985
0.39535034,0.32692683
0.33273798,0.27167428
0.35155696,0.2439965
0.632053,0.3548173
0.116423875,0.11730354
0.109081365,0.114014536
0.6362958,0.42200536
0.23324905,0.20869738
0.4812478,0.33042958
0.56899023,0.39943072
0.09021648,0.09068181
0.5649509,0.31147894
0.4570715,0.3461196
0.36078367,0.284816
0.53908193,0.3670981
0.24754323,0.22333257
0.48956403,0.36715767
0.4409488,0.3568379
0.51357657,0.36938274
0.35329425,0.26339886
0.64393526,0.41985753
0.4808244,0.31940275
0.27315384,0.25137082
0.5030839,0.32934216
0.27125454,0.24241164
0.47752807,0.33598995
0.29552677,0.23929855
0.2784153,0.24706422
0.5955571,0.37629586
0.479256,0.3590006
0.4998121,0.34387788
0.333439,0.27904066
0.3400442,0.2919299
0.07154096,0.07465874
0.1339993,0.13450925
0.3843206,0.2783098
0.49290264,0.35488236
0.43561953,0.31821883
0.45592445,0.32612225
0.28942084,0.27314436
0.48948202,0.28581995
0.4811982,0.30796263
0.4711029,0.3327707
0.52026886,0.37119734
0.46079028,0.28595328
0.49066174,0.36500746
0.46653786,0.35237944
0.5503265,0.35700795
0.4782121,0.28885502
0.48993856,0.30007
0.21685424,0.20514235
0.6178789,0.27861592
0.14459664,0.14354403
0.4254219,0.34899443
0.37913582,0.3092637
0.5262249,0.3490617
0.3426575,0.22898465
0.30714327,0.2745678
0.092479736,0.09474797
0.34573406,0.27974674
0.23261534,0.22437131
0.5015021,0.33863166
0.34917638,0.2791663
0.6061034,0.3599561
0.35972944,0.26221517
0.55550176,0.37164268
0.17332695,0.17028318
0.58634335,0.24702793
0.5211709,0.25504068
0.14023463,0.13804442
0.35590425,0.24579026
0.15482044,0.14758569
0.21182318,0.1863118
0.53528756,0.3073917
0.34418646,0.2801455
0.20231219,0.17477112
0.19812451,0.19037835
0.5718732,0.26119745
0.40796095,0.28906336
0.49463102,0.32311141
0.5319393,0.351253
0.3135798,0.28862157
0.32935762,0.29903904
0.28512126,0.25088766
0.3680744,0.28315282
0.17248191,0.17603278
0.5443261,0.30731106
0.16225506,0.15850613
0.1935301,0.18923067
0.44874474,0.2980139
0.5119187,0.3056133
0.5333056,0.3569294
0.5087974,0.35318664
0.41010866,0.29172274
0.4189451,0.2871371
0.20380975,0.19209753
0.3700355,0.2819672
0.2764078,0.22653845
0.46009648,0.36175096
0.45578995,0.32255936
0.20660773,0.19398339
0.48594517,0.34633207
0.3355069,0.2866215
0.4467265,0.2835967
0.32016465,0.2800993
0.3534442,0.29826865
0.44511905,0.33826503
0.2974276,0.25994173
0.46901727,0.33827162
0.08572089,0.09042812
0.26085553,0.24947567
0.44179618,0.33382982
0.33306366,0.254809
0.532261,0.32880056
0.4508328,0.31189483
0.5927308,0.35957623
0.2858279,0.25588602
0.48302335,0.33383697
0.42842248,0.31643295
0.4923316,0.37342927
0.5887428,0.31126514
0.25323078,0.21595573
0.29489955,0.24624954
0.30492133,0.2554996
0.45506436,0.30397585
0.395281,0.30163932
0.5338026,0.37988344
0.5632569,0.324396
0.4623459,0.32080805
0.3785924,0.27387798
0.23023859,0.21210152
0.53820086,0.30644533
0.4687019,0.25592747
0.47126567,0.25594273
0.41260403,0.29235607
0.4589632,0.32711124
0.32453367,0.282501
0.545449,0.32882306
0.45930558,0.2780609
0.2635959,0.21237056
0.4454764,0.34088507
0.5694906,0.38100576
0.38469937,0.2929316
0.50510645,0.30165407
0.07615933,0.081725255
0.2594759,0.2293275
0.29289764,0.27012748
0.1448523,0.14459918
0.46914032,0.313586
0.5415572,0.35492483
0.39973935,0.30356327
0.41886866,0.26292196
0.27954963,0.25786313
0.2756092,0.24694404
0.49705893,0.2630788
0.055212773,0.05891053
0.5571849,0.34796634
0.52561325,0.23392074
0.40063772,0.3489728
0.18469408,0.1690194
0.3347071,0.28318134
0.17967735,0.17321077
0.6045767,0.3531988
0.14895523,0.14956836
0.5247584,0.28932914
0.1920286,0.18342206
0.46353677,0.33390826
0.43328714,0.24528648
0.045242265,0.04704035
0.48092952,0.3408462
0.18721333,0.17893907
0.29660287,0.25427687
0.410258,0.27536067
0.11907548,0.123383366
0.49422687,0.3336089
0.3530791,0.28231406
0.23690942,0.21144773
0.3880885,0.28726804
0.33647364,0.30265442
0.4908119,0.2543663
0.5697963,0.3750826
0.5798588,0.23430334
0.46274766,0.27467394
0.59549326,0.37902218
0.41748407,0.31188658
0.28987414,0.2633543
0.2532877,0.23768197
0.46230823,0.3072894
0.5388771,0.36399692
0.59035105,0.22027455
0.43168372,0.2855513
0.46591166,0.35449535
0.13461868,0.1373877
0.07439241,0.07848014
0.6283815,0.3265217
0.55069584,0.36129022
0.3794749,0.31282607
0.45041895,0.35478848
0.38128307,0.3049191
0.3635907,0.27408665
0.5460999,0.33239755
0.3712908,0.3156973
0.23694651,0.21484809
0.24945731,0.22166102
0.15587755,0.15337934
0.3885542,0.3097397
0.34521252,0.29775777
0.3085702,0.26964352
0.40292865,0.2540295
0.3416768,0.2674625
0.38222125,0.2905989
0.35539034,0.2819307
0.58747405,0.30055186
0.4123507,0.32270953
0.4092508,0.31377375
0.32487392,0.28169906
0.30950713,0.23630317
0.47024366,0.32845688
0.5593715,0.29052562
0.09795756,0.10763019
0.503558,0.26425025
0.22078541,0.21126471
0.37457538,0.25845766
0.485653,0.2880765
0.2517738,0.21350361
0.22549395,0.19684397
0.27194312,0.23742944
0.45123956,0.30530775
0.38081452,0.30607992
0.27243298,0.22728804
0.30033615,0.24911149
0.48054838,0.33028907
0.52371496,0.33573925
0.47967088,0.36953107
0.30367243,0.265692
0.40660444,0.3321272
0.4297541,0.28236508
0.5069681,0.33156732
0.1765704,0.17066441
0.44163665,0.32102317
0.35108256,0.28117085
0.077835955,0.08036356
0.55610174,0.38639107
0.29216486,0.27401188
0.48812214,0.31263855
0.5539256,0.31431994
0.5798224,0.3912361
0.53067535,0.31982872
0.4235514,0.32257712
0.49571487,0.34270248
0.4414712,0.30398953
0.49671516,0.34890476
0.42249984,0.31754693
0.50525606,0.33750522
0.5909771,0.39895123
0.5029757,0.31842265
0.43917644,0.29717398
0.47434604,0.32179478
0.30493712,0.24311455
0.3510992,0.1800076
0.117582135,0.11489843
0.37930924,0.27842984
0.33189723,0.26946172
0.55030084,0.32616216
0.20665312,0.19782443
0.24502224,0.23449722
0.31360325,0.26129577
0.54861814,0.2651324
0.3685643,0.3019133
0.33649084,0.2890401
0.38061655,0.21853201
0.07530175,0.07709487
0.46953505,0.36045605
0.3514609,0.2743952
0.6371389,0.3431822
0.26458868,0.2479416
0.48604482,0.28436276
0.37431735,0.27968958
0.5680277,0.36257973
0.5312059,0.29497802
0.35884178,0.2869108
0.39250216,0.25683853
0.62447786,0.371575
0.15944055,0.16524492
0.3986962,0.33625877
0.10529481,0.110653974
0.18195328,0.17002554
0.40925917,0.32671717
0.42489868,0.31472662
0.52110374,0.39244708
0.23474546,0.20935455
0.46223265,0.35236806
0.36823905,0.29317132
0.34630352,0.25890905
0.48328027,0.28311077
0.27520567,0.23817624
0.4692333,0.35862297
0.38581005,0.2919074
0.4507613,0.3257306
0.5320837,0.23286615
0.41067746,0.26761305
0.5611011,0.35388884
0.28666303,0.25671142
0.5587942,0.36995125
0.09967474,0.10736084
0.35995254,0.30554035
0.10925679,0.114715844
0.38929567,0.2946729
0.6154374,0.33601865
0.46117067,0.3180674
0.42402032,0.27008444
0.3969481,0.29994142
0.4824634,0.31264058
0.39431807,0.3053962
0.34151292,0.27516118
0.31826854,0.2832328
0.5122007,0.27604294
0.1952584,0.18659474
0.5827928,0.2932559
0.485024,0.3020191
0.28996083,0.24538322
0.593896,0.35233763
0.2573197,0.2250533
0.070140995,0.07345228
0.61940336,0.39985377
0.46397793,0.2810727
0.100792676,0.101398095
0.29176757,0.25324094
0.43913436,0.35248777
0.14912231,0.15799798
0.10256866,0.108179234
0.37710172,0.29458037
0.37541282,0.30140236
0.493401,0.2624612
0.5509448,0.36940604
0.18842392,0.18342747
0.30497912,0.25793228
0.60359204,0.37412682
0.43886286,0.32012355
0.12190782,0.12124814
0.5707541,0.3904929
0.29566792,0.27341342
0.05237905,0.066291325
0.49923763,0.31777954
0.33602297,0.28554845
0.46396866,0.26240033
0.29817238,0.24679525
0.2922827,0.25153702
0.4247438,0.31984124
0.4664272,0.33824474
0.066875905,0.06667725
0.44469926,0.3397729
0.4706107,0.33862594
0.4126781,0.251563
0.5248868,0.37469319
0.11308503,0.1161882
0.21001066,0.20158818
0.5526614,0.2384016
0.5152395,0.34552997
0.46988863,0.34594384
0.53275687,0.31848413
0.39477575,0.30952984
0.39475897,0.29494655
0.40774226,0.28375238
0.34888357,0.2858848
0.50348145,0.3247768
0.32332957,0.29497755
0.45653915,0.31663814
0.35982472,0.3029521
0.40240642,0.2843242
0.3868422,0.30188605
0.30255687,0.26110685
0.2635319,0.24858522
0.18437402,0.16722614
0.36194235,0.28159603
0.24676573,0.22839837
0.4751145,0.25320196
0.25776917,0.23431176
0.37284285,0.31093544
0.21474484,0.20122106
0.18640625,0.18591699
0.54762083,0.35779396
0.39036253,0.23907475
0.42836395,0.3162414
0.421365,0.28774244
0.5078453,0.34475467
0.48355716,0.23152603
0.5709231,0.40604982
0.36087063,0.2687742
0.5701311,0.27481592
0.36707073,0.25202662
0.4883067,0.29602298
0.3929675,0.2601008
0.52490646,0.25007272
0.31092212,0.24732937
0.36302766,0.2830611
0.45618188,0.34996083
0.54707426,0.3726674
0.45799306,0.2800675
0.51828736,0.31984267
0.13293046,0.13014309
0.3714608,0.2884793
0.47727892,0.34806496
0.29942837,0.24791226
0.2858173,0.25314158
0.08822549,0.091717385
0.29167086,0.23704684
0.18502454,0.17990221
0.4999029,0.30197638
0.5270927,0.2711389
0.5705311,0.40071878
0.507448,0.3216307
0.56875986,0.3207437
0.29423144,0.24123283
0.45735502,0.23295665
0.33350167,0.18985876
0.37167254,0.29474476
0.40401146,0.3060477
0.43328124,0.2421257
0.09390645,0.105461635
0.46460494,0.2582741
0.5377036,0.36946627
0.4950208,0.32301348
0.53995645,0.3253915
0.46284115,0.34978175
0.42321706,0.23184052
0.52507645,0.3141856
0.57247794,0.399421
0.43329465,0.32311
0.33388212,0.27388865
0.5009051,0.31548297
0.34882846,0.29803818
0.19865362,0.18795556
0.4806016,0.2941973
0.4927819,0.29854712
0.6082639,0.30583945
0.26661494,0.24268
0.19217244,0.18270876
0.633276,0.36172143
0.36531004,0.30075747
0.22458626,0.19372636
0.5537747,0.2943657
0.54316366,0.33065924
0.5493,0.39224544
0.11842589,0.122271664
0.18570149,0.17925322
0.40763274,0.32111043
0.21691445,0.20192507
0.3002466,0.21685898
0.37540102,0.28061298
0.34714553,0.30565432
0.26334387,0.24911734
0.12141986,0.124005735
0.57663524,0.36581594
0.35053143,0.3037309
0.4296139,0.30017358
0.3438194,0.2651829
0.47907165,0.2684481
0.4513193,0.27597657
0.31081226,0.26063892
0.4620608,0.3504826
0.27895796,0.22607557
0.41421816,0.2688122
0.34870893,0.24132906
0.48609087,0.33708176
0.30885845,0.27696398
0.1320191,0.13168843
0.14927971,0.15066388
0.25291663,0.220928
0.28568327,0.2535228
0.31506166,0.25974992
0.45940492,0.31778696
0.50445503,0.32209784
0.36949727,0.2903072
0.16261175,0.15768142
0.15613915,0.1605498
0.34884545,0.30888465
0.46089864,0.35474724
0.5500729,0.33044612
0.45650187,0.33387882
0.43282935,0.3038191
0.16415593,0.14297654
0.5436394,0.34795487
0.5500041,0.36212805
0.41471112,0.2647811
0.43893084,0.3119414
0.22002843,0.20523717
0.3164027,0.23336975
0.33549833,0.26732883
0.48854434,0.3055561
0.4011096,0.34453592
0.5116397,0.32609752
0.5622871,0.34572953
0.40197986,0.26802814
0.4697292,0.32011384
0.51422393,0.38157955
0.041431826,0.043935712
0.47292644,0.33839658
0.4892562,0.26913622
0.49732983,0.337422
0.36741006,0.27611497
0.3269045,0.261278
0.4743784,0.34384483
0.5691151,0.25326103
0.47975007,0.2878793
0.61929965,0.35518852
0.42446128,0.3201789
0.37633497,0.3062846
0.27994588,0.2585038
0.21125798,0.19225185
0.27232525,0.25118113
0.2931052,0.2379119
0.4443774,0.33321616
0.507673,0.32804257
0.37697428,0.27855587
0.2176146,0.1984848
0.3299509,0.29299036
0.5870987,0.35580605
0.45755842,0.29255292
0.45377797,0.2948637
0.3387105,0.28749174
0.44880933,0.32172453
0.5353643,0.33836624
0.25777474,0.2223551
0.3633068,0.26689178
0.5308169,0.3885947
0.5215177,0.35645142
0.2606617,0.24315715
0.47523603,0.2580402
0.45797786,0.31942317
0.3664736,0.31742576
0.45144936,0.34905285
0.43887642,0.21073475
0.44010213,0.27160648
0.347454,0.25781554
0.3926916,0.28975517
0.10203493,0.10170418
0.4838001,0.31457883
0.35485077,0.2406097
0.3133953,0.24778064
0.5029113,0.37506998
0.20080227,0.19135126
0.4743571,0.30531037
0.2639443,0.24668022
0.54766005,0.3373874
0.266999,0.24652375
0.039486077,0.042897336
0.20218523,0.18915404
0.3821549,0.32091686
0.37438807,0.21778259
0.5441595,0.19911842
0.3709241,0.2906075
0.43440872,0.28762722
0.54161394,0.38880947
0.060095686,0.069662556
0.5598174,0.3871949
0.19068448,0.18320738
0.12690961,0.12875551
0.320367,0.25931436
0.17346258,0.1699102
0.5492859,0.32631803
0.2328697,0.20745017
0.28753495,0.1222675
0.40299162,0.27433833
0.27786452,0.2539223
0.39254913,0.24936785
0.57737166,0.31142253
0.0610201,0.06475286
0.48976833,0.3343596
0.50519675,0.3223574
0.50995696,0.34728417
0.54743004,0.3495986
0.18738124,0.17652081
0.36576974,0.30414647
0.49560758,0.37775832
0.4633966,0.3455694
0.2274319,0.21999443
0.33670554,0.2718613
0.4852523,0.28448874
0.47481287,0.29772255
0.23688179,0.2185107
0.48856345,0.35013807
0.5995609,0.38931063
0.39822322,0.2784774
0.3887781,0.28850982
0.6000849,0.36979088
0.5148433,0.355005
0.554528,0.38829675
0.19564381,0.20197059
0.50118333,0.34552687
0.4779746,0.34373212
0.14336838,0.14374565
0.5950985,0.4191272
0.43870243,0.30269298
0.25171366,0.2231501
0.46300155,0.30954212
0.34619763,0.29431888
0.5133587,0.2708251
0.35201415,0.28587624
0.3516326,0.31021366
0.17857225,0.1716645
0.20402001,0.19806911
0.506642,0.3231009
0.6231459,0.37978202
0.44173136,0.30310565
0.5462984,0.38043523
0.18327612,0.18062776
0.4561041,0.28664818
0.52088827,0.32263497
0.3343012,0.29282007
0.58710617,0.33723786
0.3072133,0.27580878
0.48798266,0.20267034
0.26669514,0.22145937
0.27568072,0.2519389
0.06734032,0.07024868
0.45287743,0.32956955
0.3546431,0.29632953
0.27824908,0.25210243
0.5008773,0.24133103
0.50679857,0.2776903
0.39757168,0.2971679
0.52071595,0.35765383
0.14094867,0.14138925
0.143074,0.1504287
0.14987555,0.14696893
0.11816462,0.11820409
0.5021026,0.30605355
0.28183764,0.23304775
0.38810366,0.3250136
0.13748069,0.13772057
0.6040895,0.3137964
0.49019697,0.30392858
0.28899926,0.23474348
0.52785915,0.26842558
0.19720346,0.19320711
0.47483587,0.29989132
0.39184436,0.31549737
0.21917965,0.20908004
0.3382025,0.26592934
0.23659328,0.18101719
0.42261094,0.24134456
0.05988034,0.06564335
0.3295803,0.2951881
0.27175254,0.24656901
0.5434183,0.31524804
0.3961073,0.30462092
0.56649774,0.28371552
0.19422989,0.19029509
0.4372605,0.32573757
0.31382865,0.25153726
0.5769994,0.33842072
0.49443898,0.32265213
0.2160614,0.20729278
0.20539059,0.18221234
0.27251983,0.25879765
0.43621016,0.33130506
0.28426546,0.22365391
0.60411006,0.39276692
0.40052706,0.29529148
0.54354644,0.35650966
0.42510933,0.25512034
0.3305771,0.2919776
0.36784053,0.2851371
0.13330626,0.1308486
0.4125167,0.25157356
0.564902,0.29717976
0.093053296,0.09784746
0.3960838,0.27262008
0.56688267,0.37233454
0.5383243,0.35800993
0.36825913,0.24715023
0.12219531,0.14112628
0.06542602,0.06789052
0.60404414,0.31162202
0.13429178,0.13018678
0.1958404,0.18797418
0.4019298,0.2553145
0.3744233,0.2854044
0.5147482,0.3578152
0.5739057,0.39568594
0.20010808,0.19411148
0.19680862,0.19191568
0.4597408,0.26374322
0.27217844,0.23432201
0.35178685,0.27598485
0.5008874,0.3640414
0.5383269,0.28209478
0.40013218,0.2968014
0.49258918,0.2766188
0.3899763,0.2520003
0.22682485,0.19514823
0.44740283,0.20281352
0.30579197,0.2578869
0.17817861,0.16431645
0.5380579,0.32577378
0.13484345,0.13444187
0.30739138,0.26906997
0.33323377,0.24156316
0.443355,0.31487677
0.14670856,0.14452136
0.38908896,0.3281299
0.45269918,0.29575172
0.36699703,0.3039105
0.4123134,0.2569273
0.42531487,0.28991738
0.2601415,0.22291657
0.59028363,0.3392763
0.49755952,0.36541808
0.054616276,0.056426786
0.40426266,0.27912888
0.26705435,0.18476675
0.58155054,0.35596445
0.2158832,0.19732559
0.5105543,0.3530901
0.63452464,0.4145423
0.46234816,0.3141139
0.508563,0.36959678
0.14704134,0.14781891
0.2938335,0.27036285
0.32559785,0.25582507
0.5807228,0.31064627
0.34694788,0.25433573
0.093698986,0.097136125
0.19535097,0.18524034
0.5209728,0.3054882
0.3918544,0.27344936
0.25444815,0.22461735
0.5853347,0.3383466
0.4042914,0.29215324
0.22599484,0.19997881
0.32074958,0.2561576
0.40862754,0.29983574
0.33137682,0.25489804
0.42214802,0.3457138
0.38259527,0.24727385
0.5478454,0.3230035
0.43426174,0.35208508
0.38031256,0.27963662
0.46314597,0.30775318
0.42517385,0.34988683
0.37451068,0.26460156
0.31029376,0.28108177
0.594931,0.3899333
0.22544736,0.21304114
0.46675888,0.3621839
0.29261947,0.2605399
0.57410514,0.36359286
0.3208376,0.28467733
0.416469,0.27733594
0.43125975,0.31644708
0.42988417,0.2974538
0.42721292,0.3181245
0.33038214,0.26103273
0.41645566,0.2830502
0.44244546,0.31893465
0.54771215,0.33659688
0.39033583,0.30001107
0.09744094,0.096916966
0.16098103,0.15978257
0.59256965,0.23622233
0.4784682,0.31293112
0.45030886,0.30576614
0.49795792,0.3066774
0.28289276,0.24537009
0.4118763,0.27177683
0.21735497,0.20173553
0.39421287,0.28453422
0.48628634,0.3396546
0.45248622,0.25323275
0.34435114,0.21732172
0.1575065,0.15630402
0.5188462,0.3289376
0.19060245,0.18915966
0.27573577,0.20897682
0.15767147,0.15472731
0.59211445,0.3312554
0.59029776,0.37445
0.5608936,0.3342066
0.47086722,0.3674375
0.2790179,0.23186654
0.34337065,0.30900627
0.38839447,0.245653
0.01299092,0.014040678
0.43711826,0.2604409
0.25033796,0.22559285
0.6052393,0.35114706
0.30455926,0.27980888
0.5965948,0.40141517
0.098175585,0.099163204
0.063740276,0.06587272
0.21034224,0.19904992
0.36374232,0.29694828
0.35084105,0.24776916
0.36675656,0.28019926
0.4670177,0.23305854
0.4973029,0.28315866
0.3426565,0.2601759
0.07940471,0.09055524
0.4706742,0.32057032
0.27889144,0.24775092
0.51695913,0.29861957
0.5478348,0.31149662
0.31290087,0.2752938
0.563756,0.3348577
0.25488842,0.23902872
0.4129457,0.28561956
0.49545923,0.29090548
0.23400716,0.21402419
0.07914046,0.08127113
0.3957798,0.2799795
0.4574068,0.30620027
0.487027,0.3335875
0.5438961,0.3200703
0.3884765,0.32254082
0.5981852,0.4171642
0.37189725,0.28028968
0.4084738,0.28420112
0.43648285,0.31037927
0.32377094,0.28825596
0.582159,0.28731272
0.5063356,0.32547253
0.4375817,0.32892755
0.54158616,0.36806706
0.2447656,0.22367202
0.4920421,0.32918146
0.47651964,0.27541137
0.42332363,0.24138767
0.2924397,0.23901373
0.33894122,0.2712326
0.34071574,0.27141201
0.41168895,0.29276168
0.5195324,0.28850433
0.3676327,0.27803275
0.2757447,0.24945597
0.5021369,0.25719282
0.29005608,0.24549729
0.37955558,0.23477301
0.46471545,0.30714995
0.48461035,0.31858087
0.4562204,0.30118066
0.4342847,0.30505005
0.445496,0.3064079
0.59897447,0.33947507
0.33521205,0.30015457
0.4500835,0.30029756
0.5562127,0.33140355
0.25790814,0.22212158
0.54528517,0.36341622
0.39871868,0.2616564
0.40134183,0.24653244
0.58067477,0.3196599
0.3773255,0.28923795
0.31148222,0.2503857
0.44426587,0.29604995
0.21298987,0.20635605
0.35792267,0.29736888
0.56705576,0.31193444
0.41646823,0.28541324
0.3090064,0.22165364
0.4460852,0.33140993
0.31514725,0.2759336
0.5877896,0.27556208
0.31943104,0.28968284
0.19210602,0.18696973
0.4578628,0.2792544
0.6136138,0.29405478
0.19857289,0.18986362
0.18388945,0.17915268
0.09547519,0.09580509
0.543007,0.3426453
0.5358513,0.24969189
0.4827597,0.3202417
0.25226876,0.22031799
0.41478902,0.29962245
0.30991036,0.26704067
0.42920193,0.3258224
0.36156347,0.3075415
0.28594846,0.23730855
0.502689,0.28156713
0.50293326,0.3781291
0.36818993,0.29764372
0.40558106,0.30707917
0.45169216,0.33779454
0.42534906,0.3043503
0.22813813,0.20769902
0.57450014,0.31842583
0.54740095,0.35879472
0.35137624,0.3029975
0.41734183,0.305076
0.2723208,0.2200787
0.54464394,0.34045216
0.30412906,0.27403975
0.2321378,0.22107436
0.49240837,0.30549437
0.24425115,0.21348625
0.50133646,0.37942433
0.3710853,0.29074422
0.54904705,0.35763288
0.4761855,0.2870418
0.6313792,0.37092406
0.3816343,0.2763555
0.15396048,0.15390982
0.44205225,0.35422704
0.55867875,0.38644755
0.44729978,0.30017737
0.54855716,0.3079498
0.42834276,0.33666366
0.49246982,0.29006153
0.47180575,0.3234438
0.101586625,0.10410693
0.43780747,0.3586475
0.26487547,0.19892201
0.49620005,0.32463542
0.419029,0.23669133
0.61718905,0.3891513
0.30269152,0.26878077
0.49053377,0.2657006
0.44391343,0.32691914
0.44819462,0.35772696
0.31002277,0.2784125
0.113950565,0.12053444
0.33948892,0.27592045
0.5405021,0.40577838
0.6394981,0.37572834
0.5671171,0.3664322
0.2550136,0.23638065
0.21209617,0.1876715
0.5347731,0.34541813
0.320076,0.25514346
0.35651147,0.3019082
0.4265684,0.2879737
0.64167005,0.41590697
0.39772892,0.2862547
0.5060876,0.30830958
0.088296205,0.092736505
0.4927599,0.3335402
0.3461531,0.27262765
0.2604852,0.24138092
0.3947949,0.2613535
0.38181865,0.31680703
0.33867735,0.29305154
0.06651165,0.06560958
0.36701104,0.26538318
0.3623255,0.30218744
0.43074432,0.34290445
0.46066883,0.3313774
0.530689,0.37923262
0.27332616,0.25643227
0.5318544,0.28285766
0.40978402,0.32976934
0.1727256,0.17164975
0.47385982,0.30467382
0.4569749,0.35844928
0.25287744,0.21092655
0.36827287,0.25432533
0.4552946,0.258387
0.13320428,0.13578053
0.4794244,0.32895124
0.21382599,0.2052922
0.40951958,0.31897497
0.33738896,0.30529523
0.34212315,0.3049043
0.33356637,0.27396125
0.11137842,0.11440727
0.5083303,0.28242108
0.2223347,0.20976673
0.3953717,0.23221779
0.17585401,0.16575952
0.44580945,0.33994147
0.31605086,0.26582566
0.5091309,0.3120534
0.44058216,0.3181521
0.3953712,0.3146911
0.5693661,0.33873898
0.33445862,0.28796166
0.22737461,0.21338797
0.2443617,0.21002603
0.3038653,0.282903
0.42265037,0.26859498
0.5573703,0.4020798
0.4840367,0.3069569
0.4227654,0.31475672
0.49953434,0.3221979
0.34995952,0.28413457
0.2683005,0.23959354
0.3924481,0.31549758
0.16627894,0.16532452
0.21422604,0.20525222
0.29445487,0.2518129
0.13720284,0.13668767
0.4936186,0.332954
0.1701582,0.16845037
0.5109452,0.28893548
0.55717325,0.31350067
0.55363625,0.33432758
0.43632197,0.33073175
0.45874318,0.26986992
0.4092623,0.25988477
0.25962123,0.2402019
0.2128845,0.19829842
0.25971568,0.22245586
0.6098664,0.33370706
0.27844745,0.2372296
0.43407604,0.29918352
0.29948202,0.2450362
0.5155192,0.3281047
0.49040923,0.2162208
0.46593255,0.23870018
0.62350625,0.37793943
0.20545724,0.19886014
0.27337277,0.22527175
0.50430584,0.27502275
0.2028952,0.19608182
0.55858433,0.3923587
0.320988,0.27307108
0.3559856,0.26427191
0.29245353,0.2541124
0.18468222,0.17268574
0.18266457,0.17920364
0.43762997,0.3276107
0.44771802,0.33245802
0.22596242,0.19126245
0.5001607,0.33098504
0.4377073,0.2820536
0.4623345,0.28822732
0.4944323,0.32853743
0.3167764,0.26705763
0.35995618,0.26492906
0.45806465,0.34783727
0.4600835,0.30558723
0.41836438,0.2843009
0.5890536,0.30634156
0.6246024,0.31520587
0.50898707,0.25729418
0.3891202,0.29675835
0.44122583,0.31447974
0.25795507,0.23902318
0.5565621,0.32681426
0.45959064,0.29218748
0.36787382,0.3095524
0.5149835,0.36304787
0.54039943,0.31706792
0.33956954,0.3014877
0.3788291,0.23297274
0.48370022,0.3739978
0.22224341,0.2036478
0.24367224,0.22271127
0.51467246,0.36248615
0.6045872,0.32251763
0.40457308,0.3031846
0.5080404,0.3458116
0.56342345,0.3691186
0.32958338,0.2581859
0.5004718,0.31475475
0.03831227,0.040292136
0.5274639,0.32711288
0.24785025,0.23482406
0.45719466,0.34738538
0.16287404,0.16050088
0.45727953,0.31548786
0.4452733,0.32286188
0.48760495,0.27310473
0.42553225,0.31774455
0.40174726,0.2758812
0.32612544,0.29406437
0.60490084,0.35187903
0.2977708,0.25439197
0.5035928,0.28703934
0.28348562,0.24399726
0.35892382,0.28624365
0.39138997,0.2785171
0.43696854,0.32051957
0.5010094,0.35402665
0.43451604,0.3031315
0.40275246,0.28108934
0.19018702,0.17468913
0.41527548,0.21117577
0.14970264,0.14866099
0.54127455,0.27798125
0.55894214,0.3936949
0.48044,0.29302102
0.081165075,0.07990834
0.34388983,0.27406567
0.61599916,0.34907594
0.23292015,0.22061712
0.38532895,0.2949975
0.50195676,0.3618118
0.46473277,0.28886858
0.34282288,0.25546893
0.37934333,0.27912307
0.53132415,0.3622677
0.30646712,0.255924
0.50734264,0.358888
0.28242776,0.24025
0.39019874,0.30404887
0.112906985,0.11637092
0.57699823,0.30735165
0.10109229,0.10455481
0.4119605,0.3340471
0.286474,0.27047917
0.51134044,0.31733537
0.14778264,0.14480807
0.4162071,0.31777653
0.10570748,0.10994892
0.3811242,0.30524173
0.36917377,0.22093819
0.5136183,0.34548426
0.45791778,0.3574389
0.16767049,0.15980989
0.4063959,0.27722147
0.250235,0.22059989
0.30803818,0.26010755
0.32173365,0.28965473
0.2089503,0.2065864
0.20743366,0.20623092
0.140783,0.13237166
0.6336795,0.4289601
0.47688368,0.34681118
0.5010724,0.28461733
0.25283256,0.22478844
0.2473945,0.21338956
0.09503772,0.102814816
0.29286307,0.23268907
0.44016647,0.33550936
0.44451562,0.27635592
0.28884363,0.26311618
0.5058937,0.30922475
0.39626318,0.26153657
0.35107723,0.28102824
0.49492386,0.3319927
0.58759403,0.33065295
0.27545208,0.25218442
0.41307983,0.31107467
0.39168963,0.24968846
0.4562017,0.35910064
0.33652875,0.29431915
0.14547724,0.14654905
0.4858431,0.36931825
0.38392344,0.28493136
0.6024402,0.38093778
0.4836629,0.3326434
0.52910644,0.3518079
0.4293252,0.24209784
0.31027877,0.2842283
0.5015046,0.3174689
0.43510112,0.3133863
0.47604892,0.30659872
0.20042185,0.19521764
0.39927387,0.30724376
0.54675126,0.27011368
0.35855624,0.30047688
0.5508051,0.30533025
0.3701436,0.24644656
0.45704803,0.32211432
0.35115942,0.26809183
0.50392294,0.31471777
0.54107946,0.3404645
0.2539318,0.22438025
0.074609056,0.07568091
0.318051,0.26959288
0.42179513,0.34376445
0.50110346,0.28488484
0.40123433,0.3248612
0.3140757,0.2482341
0.17522365,0.17017509
0.34742317,0.25380918
0.111433275,0.1184694
0.11191107,0.11086336
0.34426168,0.26061884
0.5436079,0.2720447
0.39342105,0.22427556
0.22076888,0.20597294
0.6183663,0.30362847
0.22736229,0.19068232
0.36186668,0.2638765
0.18675883,0.16915329
0.44417018,0.26263577
0.5114952,0.3692613
0.4635662,0.30102777
0.24538423,0.22105205
0.2699681,0.24696445
0.5016201,0.34632817
0.27339333,0.24018323
0.16521767,0.1635706
0.31930518,0.27625552
0.13322005,0.13594477
0.48165306,0.36853337
0.17827368,0.17311321
0.36098024,0.2836156
0.2598188,0.20612724
0.20711008,0.19586816
0.6131138,0.41405234
0.55874723,0.38994995
0.2883286,0.23451559
0.40120104,0.23084347
0.5406873,0.29872775
0.4616621,0.33713457
0.56696093,0.34399736
0.45544228,0.33230695
0.46932214,0.27945352
0.5057156,0.33290136
0.39374098,0.2609226
0.44863153,0.3368137
0.34224826,0.23714906
0.40384626,0.32540235
0.48093775,0.24593106
0.34827313,0.2788359
0.4884555,0.2951928
0.51470476,0.35251006
0.19662538,0.19039488
0.25703365,0.21049538
0.46215904,0.2841652
0.47810823,0.28777978
0.43249348,0.31925908
0.084622845,0.104195796
0.42229417,0.31362545
0.36551338,0.29393414
0.3510973,0.251534
0.5259924,0.27539903
0.5116506,0.32942298
0.51009095,0.3042088
0.43654737,0.3229756
0.53900206,0.3167846
0.43939152,0.3179746
0.53700465,0.3282811
0.11715216,0.116336346
0.28443715,0.23984984
0.544237,0.29810008
0.45201415,0.30209073
0.31288603,0.28666234
0.24635175,0.22864035
0.5003876,0.32994318
0.29656574,0.24885537
0.42550284,0.33829182
0.33783707,0.2874045
0.21790594,0.20857204
0.37585777,0.31732216
0.35337994,0.28169814
0.4167793,0.28454176
0.49015316,0.31923604
0.27020198,0.23874742
0.21056625,0.2021026
0.5068851,0.3627385
0.44423798,0.34768984
0.3203818,0.25281245
0.4366205,0.34013364
0.57050514,0.3422109
0.46480873,0.34744954
0.3777616,0.31238446
0.43921012,0.29037577
0.52013093,0.3506963
0.3373188,0.28672114
0.51896334,0.31096616
0.5661495,0.26797196
0.54128563,0.27869323
0.3242219,0.29447162
0.44554967,0.31217405
0.29920954,0.2771726
0.27872708,0.20075853
0.195174,0.1927566
0.4407616,0.33669266
0.3547471,0.2801873
0.49378312,0.27188143
0.32726493,0.28818336
0.5651381,0.35280177
0.1832061,0.17576768
0.3964406,0.31159568
0.4097999,0.318827
0.2652588,0.22010814
0.43257356,0.2846471
0.5757927,0.35077137
0.16028795,0.16331182
0.1825042,0.16673258
0.12593246,0.13027334
0.37768826,0.27586886
0.3923323,0.27980694
0.5087224,0.35033494
0.3081448,0.24765185
0.16544396,0.17014727
0.47807586,0.28245363
0.38967192,0.3026815
0.39403224,0.2760027
0.30828592,0.25334096
0.54081905,0.3297681
0.34004176,0.29813927
0.29415917,0.24231435
0.2986795,0.27064067
0.2725085,0.2546809
0.3306647,0.21861926
0.5152249,0.33802748
0.22565176,0.19632037
0.38142803,0.28657973
0.29683706,0.24112402
0.30402493,0.25011095
0.20010336,0.18803863
0.20194124,0.1919568
0.2860644,0.25611845
0.6719717,0.3821677
0.52265614,0.38598138
0.42211697,0.30187052
0.41459423,0.3249149
0.6314018,0.38136724
0.37402293,0.28075296
0.439604,0.3007487
0.46755198,0.30841556
0.29662573,0.26626295
0.50862145,0.2737403
0.40938324,0.25796047
0.3742378,0.31377512
0.22831999,0.21797064
0.37635872,0.22889091
0.3166208,0.2631653
0.38906533,0.26774335
0.414489,0.3096688
0.20785967,0.20145354
0.5483749,0.33619973
0.4430347,0.28543583
0.42155996,0.33714882
0.42431688,0.31086734
0.32951143,0.27022907
0.5459679,0.40681127
0.43070316,0.31387624
0.16081235,0.15588209
0.4162209,0.25236028
0.14252189,0.1427912
0.39556593,0.2971927
0.583356,0.39632684
0.39980578,0.28377792
0.51921934,0.28406262
0.45139727,0.21420008
0.054724462,0.057701707
0.4490774,0.27161732
0.55016476,0.37217742
0.24792853,0.2338499
0.34599698,0.288236
0.53217196,0.31704506
0.5710607,0.34730962
0.21350448,0.19844353
0.12167229,0.12499652
0.322253,0.23874445
0.3775041,0.28625277
0.57601035,0.3383661
0.5318971,0.33720076
0.4760523,0.21883169
0.3210371,0.26362357
0.35958782,0.27345636
0.4988445,0.37159362
0.46876377,0.35897028
0.18938638,0.17993179
0.427812,0.26160792
0.3149988,0.26788405
0.44460827,0.30728102
0.527279,0.24948809
0.50161767,0.3652889
0.548192,0.363133
0.43077484,0.31635776
0.4230482,0.28723484
0.15313168,0.15005456
0.14001407,0.14123939
0.5819959,0.34019879
0.3366205,0.29590976
0.53790575,0.31783703
0.2909828,0.24053898
0.5688745,0.40439507
0.5183161,0.28863433
0.31575274,0.24868597
0.38937268,0.29920924
0.35872817,0.30426165
0.48635024,0.342681
0.35859686,0.2628592
0.12916923,0.13155329
0.2951513,0.23977755
0.13930945,0.14110921
0.41699526,0.3227842
0.41495547,0.33112213
0.22487807,0.21096714
0.018283688,0.018648813
0.23957556,0.2274861
0.3360537,0.27762777
0.32284182,0.26320603
0.38307986,0.2824209
0.47164297,0.33914128
0.30982652,0.25727853
0.1434619,0.14137875
0.5490445,0.33939406
0.4629925,0.31707776
0.33457908,0.27674985
0.45840028,0.292089
0.27046022,0.25052258
0.38377985,0.22130334
0.346924,0.27854273
0.61443937,0.28751966
0.4908548,0.3608254
0.31690314,0.28808683
0.091986634,0.09555187
0.37442246,0.30950153
0.5950958,0.35912588
0.06632232,0.06743498
0.3764525,0.3289113
0.29965088,0.21387175
0.31758422,0.27117994
0.47269207,0.28753117
0.5279525,0.37115544
0.36971512,0.23448648
0.4597191,0.314643
0.49443033,0.32499555
0.33510396,0.2533694
0.33240587,0.28806767
0.18070981,0.17754471
0.42494616,0.19048454
0.07192662,0.07931309
0.15165281,0.14921945
0.44980973,0.3439555
0.5096279,0.31560254
0.4840254,0.22648807
0.4937606,0.3473119
0.4152581,0.2916103
0.5287634,0.3244997
0.2970975,0.27388036
0.29616994,0.2540442
0.42768016,0.32970068
0.4800119,0.2733767
0.3538206,0.2966914
0.4326064,0.31340146
0.2619191,0.23722611
0.25144204,0.22756258
0.47431058,0.35232377
0.52264637,0.34190264
0.26575476,0.24368933
0.30055782,0.20489939
0.54653364,0.22025366
0.38275012,0.29232004
0.3658559,0.2883922
0.08378819,0.085038304
0.503146,0.31764323
0.60801274,0.28888413
0.36985704,0.26911035
0.52309924,0.30056646
0.45795596,0.30945525
0.44909412,0.31206816
0.4695651,0.26513976
0.5775205,0.3263468
0.5230611,0.30069545
0.43562746,0.31046206
0.4738401,0.33708495
0.32257468,0.2534639
0.51053697,0.30452004
0.51070935,0.32959312
0.35425487,0.31606993
0.56314605,0.34301051
0.3410312,0.27934706
0.5057726,0.25862622
0.09117161,0.0931321
0.34138098,0.29613766
0.42382133,0.34494233
0.21127565,0.19730121
0.39308268,0.282944
0.14420195,0.14222905
0.37690774,0.27381364
0.31452313,0.26497665
0.54795015,0.3176627
0.39768523,0.32272032
0.30760506,0.2431872
0.24344029,0.22744367
0.44733244,0.25577828
0.1509477,0.15567636
0.5019719,0.3355964
0.27258995,0.23271659
0.30074015,0.2521439
0.5095198,0.3362049
0.5123506,0.35419378
0.41797745,0.3047222
0.46518087,0.26287735
0.296817,0.26020297
0.41300458,0.26854756
0.33130243,0.28483263
0.5996538,0.33791873
0.32333222,0.275719
0.4885473,0.31596377
0.51081014,0.29677457
0.48211008,0.2908114
0.28393367,0.24944532
0.42319828,0.31893632
0.18578632,0.1725055
0.25465876,0.20977056
0.40199777,0.33906883
0.22175565,0.112100676
0.33507589,0.2611501
0.26471728,0.22058578
0.21529518,0.20875476
0.2791727,0.25505686
0.45793653,0.2787043
0.046452194,0.047535967
0.6352686,0.394126
0.5865972,0.39932242
0.44181448,0.32490578
0.5634654,0.40199968
0.47038338,0.34921777
0.37596074,0.3146754
0.27729794,0.20937753
0.061536636,0.063443534
0.36867028,0.27373025
0.49992272,0.31594563
0.41131806,0.3057747
0.24885848,0.23040435
0.51270777,0.36063364
0.37134197,0.27601358
0.451305,0.29777423
0.5145235,0.37279445
0.5077105,0.31182674
0.13958065,0.14113374
0.51384795,0.345207
0.43692303,0.3003492
0.50801754,0.33334067
0.3953006,0.3080675
0.43899593,0.30789703
0.14520453,0.14677534
0.28620467,0.23352998
0.34458497,0.28930768
0.5139005,0.3539051
0.15972444,0.15855107
0.50470984,0.25810874
0.48621732,0.28724658
0.4284273,0.28760746
0.48834077,0.3512089
0.39449605,0.2919557
0.4257506,0.33748603
0.5766127,0.3565721
0.21475844,0.20517015
0.33292794,0.28335094
0.5353204,0.35900998
0.628066,0.38704988
0.4170665,0.3110403
0.5950471,0.36234003
0.24492072,0.22950646
0.3440898,0.28306517
0.2556455,0.22583233
0.24667896,0.23605958
0.15567388,0.14327055
0.3754417,0.22395234
0.44088188,0.29592323
0.39469177,0.32483587
0.23108968,0.21474786
0.5340194,0.35346973
0.3049644,0.26076457
0.39544576,0.2793895
0.40561473,0.28546393
0.40986377,0.33022678
0.4307679,0.24554831
0.46019897,0.30653626
0.5939938,0.38643152
0.45174816,0.32991117
0.5731823,0.35057652
0.37851334,0.3175992
0.25723323,0.248155
0.25885338,0.23537005
0.46001023,0.28593168
0.12886328,0.1283071
0.4651799,0.3744865
0.5222829,0.32858202
0.30826548,0.28563976
0.36909494,0.28294152
0.5162179,0.2759753
0.2613979,0.23070441
0.5910734,0.3944679
0.38996038,0.26745382
0.48761743,0.3089412
0.49656874,0.2999137
0.39879027,0.27881888
0.4938421,0.30933678
0.42014173,0.27741155
0.2568616,0.20984527
0.48174018,0.34344655
0.4872498,0.28689012
0.068919435,0.07204335
0.41660634,0.2657125
0.29949743,0.27457282
0.55398923,0.30113357
0.46167642,0.27958977
0.23414992,0.2096118
0.5336986,0.33340654
0.57637185,0.37307492
0.4578517,0.35984424
0.521509,0.36088684
0.20783485,0.20118296
0.29084992,0.26432815
0.62568206,0.30529356
0.29969993,0.25371101
0.3795843,0.31109452
0.40848535,0.3372431
0.20761067,0.19916981
0.28342906,0.21789147
0.43187806,0.31870452
0.47370464,0.34153363
0.30592114,0.26630235
0.50929785,0.3368314
0.5983797,0.3744432
0.48526192,0.24202572
0.14379154,0.14741966
0.4025937,0.27672696
0.47053868,0.30190516
0.19969742,0.19384952
0.3171258,0.28924167
0.51382554,0.33934942
0.21085815,0.20699523
0.49125844,0.32651305
0.3259921,0.26848605
0.5512225,0.39282885
0.35236925,0.24058135
0.5096568,0.26519987
0.5011318,0.3018868
0.47359604,0.33391097
0.3651715,0.24209791
0.2339716,0.19626886
0.21817891,0.19366632
0.13787195,0.13786858
0.2589326,0.22863315
0.5467008,0.3496769
0.50445825,0.29540983
0.41350362,0.32194546
0.55424875,0.36195037
0.19265614,0.15873939
0.40552923,0.32437316
0.54448074,0.34766278
0.06347496,0.06864863
0.17105554,0.16847448
0.46970603,0.36924464
0.3668342,0.32145968
0.22511058,0.2095444
0.45880798,0.28217784
0.6509281,0.39603555
0.3932087,0.27365687
0.4930547,0.2771002
0.4620555,0.34747034
0.3807084,0.27476087
0.5035929,0.33859226
0.6310405,0.35185882
0.501752,0.27715153
0.4054172,0.33154938
0.4701031,0.27660027
0.5239569,0.3143696
0.3449037,0.28734642
0.3624087,0.28838176
0.54466385,0.379048
0.23695287,0.20919104
0.36171296,0.27602136
0.2759951,0.24474396
0.1353199,0.13601367
0.07473601,0.07990655
0.20016445,0.19103907
0.39211825,0.3136182
0.24018554,0.22981665
0.25476658,0.22322784
0.38220382,0.29742342
0.47037917,0.32745954
0.54862726,0.31217617
0.2869472,0.25446475
0.33207265,0.28575212
0.3849683,0.2921212
0.22114502,0.19697046
0.50344354,0.26931727
0.34993383,0.2802287
0.4808495,0.28638387
0.41456684,0.34192836
0.32480794,0.29527977
0.52474743,0.32705194
0.476194,0.3544213
0.4320217,0.3014188
0.22143689,0.20489962
0.42675,0.30489042
0.42780465,0.33113435
0.2619244,0.22909743
0.3988458,0.24397023
0.47560987,0.33112454
0.5829049,0.31407198
0.5336938,0.33274224
0.50418365,0.34145626
0.3384436,0.29651105
0.4633566,0.29865646
0.30519268,0.2536373
0.5654751,0.33255777
0.43943843,0.30141807
0.17629796,0.17617337
0.15148444,0.14923844
0.39991674,0.2937486
0.22009566,0.21291865
0.1781211,0.17021088
0.40970397,0.3173297
0.37039745,0.2883174
0.4747948,0.3419586
0.45725316,0.2721122
0.38981652,0.28705913
0.57317364,0.33387336
0.52755785,0.35717082
0.04536972,0.047880493
0.37407026,0.3154517
0.48595417,0.28087717
0.4036614,0.2809609
0.15141895,0.15455115
0.2562599,0.21010233
0.31728512,0.2222317
0.17394975,0.15843329
0.3985917,0.24148518
0.38432866,0.33088303
0.12743801,0.122403346
0.32255867,0.15320964
0.42201144,0.31045857
0.43272382,0.29067987
0.42684326,0.2727981
0.2869368,0.2606585
0.34869406,0.2938097
0.44510537,0.31157267
0.08913554,0.09693797
0.5615616,0.2859952
0.5093922,0.33997723
0.49516588,0.3104495
0.43095675,0.33167714
0.17086206,0.16410543
0.32054865,0.2612564
0.29273117,0.25773835
0.5576385,0.3539345
0.3153362,0.26556155
0.22021449,0.2085213
0.20217256,0.19003701
0.31128088,0.25916517
0.5357688,0.34622753
0.22817525,0.2168021
0.5403986,0.26241794
0.5287953,0.32838216
0.53044516,0.35761496
0.58908373,0.24539103
0.20545137,0.18792224
0.39537486,0.28178585
0.28132525,0.23614585
0.3415718,0.26229623
0.5683133,0.36904803
0.36122817,0.21025293
0.5276149,0.33444825
0.43240175,0.29879403
0.46559832,0.36149403
0.50098443,0.36512542
0.19804929,0.19539985
0.38266647,0.28986648
0.25772032,0.23223566
0.37501475,0.29418162
0.47051448,0.21698155
0.37079647,0.2845373
0.39368436,0.2861941
0.26499492,0.2426628
0.43984717,0.30498582
0.21395513,0.20711944
0.49365583,0.36686802
0.5463363,0.30263224
0.20164353,0.18943076
0.4744899,0.32137647
0.60266465,0.32382876
0.35023937,0.2528074
0.21166675,0.20381798
0.55783087,0.29798856
0.25641313,0.21752849
0.3926931,0.30421543
0.43492356,0.2984106
0.18867318,0.17860274
0.46786088,0.33727556
0.27809572,0.25584042
0.09645115,0.09813202
0.35806587,0.2948722
0.36698136,0.27485937
0.42046598,0.30153933
0.5262205,0.3629815
0.1752107,0.17401671
0.067204095,0.06873761
0.5009259,0.340579
0.6050563,0.38715062
0.44333878,0.32888606
0.42508996,0.22104438
0.48128936,0.31313837
0.48374853,0.37070826
0.6030315,0.35631332
0.32608238,0.24611036
0.23978199,0.23511636
0.40067703,0.31954956
0.3675318,0.2882176
0.46882212,0.34114507
0.13058053,0.13061698
0.35143584,0.2636605
0.1616669,0.15840688
0.4044746,0.31757122
0.51630265,0.27012157
0.30547628,0.21151984
0.4044841,0.23905154
0.57253665,0.3945705
0.43504822,0.23737864
0.3522872,0.29304248
0.5664326,0.37348026
0.502802,0.33600467
0.26097417,0.22842377
0.19878796,0.18577625
0.37207276,0.25742772
0.36443445,0.28547683
0.4574407,0.20526862
0.54420435,0.36645395
0.4784656,0.2816004
0.1430001,0.13923301
0.32941636,0.2793759
0.33170974,0.28779176
0.27542666,0.2481979
0.5272677,0.25442314
0.4728061,0.25042546
0.2643614,0.23569845
0.2436712,0.22921509
0.40628368,0.30720544
0.22098859,0.19566584
0.5115583,0.3089354
0.41406396,0.33663732
0.4638269,0.2501712
0.40398878,0.2123491
0.4277147,0.2626987
0.27702793,0.21032044
0.36004665,0.26105374
0.44049987,0.25367153
0.36225894,0.29907972
0.3964423,0.19195396
0.34666348,0.28999218
0.28008163,0.25774017
0.21334255,0.19023666
0.54663205,0.2952005
0.041066546,0.043817576
0.23361027,0.22423725
0.4626222,0.3517447
0.5687891,0.3660356
0.42441446,0.30881712
0.5957477,0.36272284
0.39867336,0.32500726
0.3038006,0.263309
0.59860516,0.35160452
0.07137221,0.075799026
0.2958584,0.2777953
0.2572018,0.23295541
0.3394857,0.30627546
0.42254117,0.30940956
0.4382795,0.3736384
0.4887109,0.33146513
0.13255718,0.13206023
0.5085631,0.17697766
0.6184162,0.3777835
0.5303888,0.40112188
0.48284665,0.3647375
0.15594703,0.15800816
0.4093056,0.29912242
0.38756213,0.29847944
0.19005857,0.18681934
0.3624499,0.30605838
0.4456666,0.2252181
0.30857247,0.24226813
0.53045064,0.38416392
0.29315737,0.24194388
0.40494424,0.29188076
0.21474555,0.1821939
0.22922987,0.21328235
0.61332864,0.36283916
0.52252644,0.18692107
0.5086947,0.29565135
0.3630503,0.24768685
0.3152788,0.2667942
0.557091,0.39248145
0.10589859,0.108851254
0.23791566,0.20376796
0.47062907,0.3702966
0.41045102,0.26913488
0.07724666,0.078337565
0.47915018,0.33257693
0.27652428,0.23186488
0.3103849,0.2385288
0.38052654,0.29971626
0.22916703,0.21252786
0.11220226,0.111168034
0.28903034,0.2477128
0.3215601,0.25747466
0.085804194,0.088060886
0.49993855,0.34242555
0.41741592,0.2704068
0.47499588,0.31015572
0.2680719,0.21038948
0.4319812,0.30930847
0.4217593,0.3012902
0.5235517,0.3646208
0.37487763,0.29548466
0.39053762,0.29574543
0.39981326,0.29319125
0.3912773,0.23119435
0.3625435,0.2894402
0.10402718,0.10215162
0.09410268,0.10113868
0.4588732,0.35063073
0.34254116,0.28260687
0.26475132,0.23910815
0.33715555,0.26169676
0.38116485,0.3045945
0.573568,0.31572536
0.32158127,0.22640777
0.2916459,0.26094657
0.48038846,0.29287502
0.59105366,0.37071353
0.21558562,0.1905719
0.5175136,0.35002658
0.5737856,0.30000538
0.53820866,0.3321419
0.56073695,0.2939751
0.11100794,0.118392095
0.5908761,0.30702382
0.49765527,0.3140707
0.5465572,0.3278797
0.3094981,0.2553632
0.2694405,0.23867357
0.43864864,0.24084121
0.22340095,0.18730006
0.3556813,0.27532834
0.37345338,0.32386175
0.46352947,0.31937706
0.37182626,0.20406872
0.4729296,0.21850845
0.38852397,0.30388764
0.5548463,0.30959904
0.27394396,0.24845433
0.4751555,0.3440185
0.4331818,0.34804496
0.65997905,0.35981023
0.4909545,0.30450895
0.40817654,0.34584802
0.30563197,0.2295219
0.22868554,0.20997763
0.47512722,0.35018522
0.3896892,0.29494172
0.22989152,0.10277864
0.63263154,0.33963618
0.36328042,0.24027234
0.4080035,0.3096764
0.3881902,0.2913663
0.45696327,0.32852188
0.5017727,0.32761154
0.56002426,0.29574296
0.464813,0.2963472
0.52207196,0.33955246
0.0826736,0.08359809
0.5023098,0.31774348
0.053599995,0.054744218
0.50506634,0.34259462
0.3116726,0.2375488
0.36463025,0.242947
0.42677984,0.25583577
0.45840532,0.32274908
0.35033488,0.27187726
0.40417144,0.26618677
0.5831614,0.36741266
0.28332338,0.24124062
0.569976,0.3309012
0.24660815,0.21530439
0.49777126,0.26614538
0.48934695,0.3611999
0.42766863,0.28003055
0.61415064,0.3711711
0.22070158,0.20236568
0.542114,0.32217833
0.23134121,0.22070973
0.41260767,0.26171115
0.40863115,0.322673
0.5421788,0.30468163
0.39063346,0.25421768
0.45180547,0.30162153
0.077062786,0.0810611
0.10638054,0.10930315
0.25391278,0.24235421
0.4450948,0.2797011
0.2691455,0.23654889
0.5122403,0.36180276
0.47900346,0.30874842
0.17739426,0.17607152
0.24727091,0.21634054
0.4495662,0.3010456
0.36300114,0.3068763
0.50167406,0.3242858
0.4856279,0.3109376
0.3677248,0.25923178
0.3685003,0.29684433
0.20559078,0.19658104
0.5787452,0.37409514
0.2768146,0.23732203
0.20489547,0.19866423
0.29230842,0.22042608
0.48732147,0.25003412
0.50703204,0.30316862
0.1420661,0.1379445
0.23902166,0.22078626
0.17140563,0.16471384
0.3851651,0.3188491
0.5568014,0.32349607
0.33277008,0.23278506
0.3017203,0.2734547
0.47742084,0.32327315
0.12938969,0.1352279
0.48815596,0.38277006
0.35343456,0.3082768
0.33746928,0.2752549
0.41111016,0.3338476
0.41930968,0.28629765
0.37895036,0.29440692
0.40856403,0.23927584
0.3510908,0.2975207
0.49350205,0.24118763
0.5156642,0.2693206
0.32684296,0.2840182
0.18634535,0.17869256
0.4134023,0.31458002
0.56422055,0.34438223
0.2999153,0.24927977
0.12042181,0.12048249
0.36308372,0.30010393
0.2718734,0.23614472
0.39798737,0.27077585
0.32443342,0.2731392
0.2558449,0.24137233
0.37594432,0.32449386
0.19785999,0.1883692
0.53710145,0.3518865
0.519993,0.32241008
0.5237602,0.36576244
0.34474528,0.24786878
0.49273553,0.3157664
0.056782436,0.05856503
0.56451476,0.30768046
0.39255938,0.26075354
0.5828122,0.40203574
0.40365663,0.2989734
0.16499944,0.14725743
0.4094165,0.29092443
0.3278651,0.2664084
0.3831129,0.2939892
0.20169856,0.19689168
0.29011998,0.24415863
0.42406836,0.30745277
0.39544454,0.18239512
0.32688406,0.28894594
0.57518226,0.36825743
0.49313712,0.32150877
0.17164187,0.15901138
0.29787463,0.26875773
0.3660076,0.2943118
0.34846833,0.27082467
0.5472088,0.32678995
0.47277728,0.33119047
0.5486658,0.357853
0.50389147,0.33590013
0.19753467,0.18285078
0.32029915,0.2699642
0.2648118,0.20751345
0.2523516,0.2291094
0.2691518,0.25199056
0.48150313,0.25492108
0.2655054,0.24775411
0.4356923,0.26610482
0.52741927,0.375945
0.42089492,0.2837376
0.6090752,0.31915802
0.55363375,0.3433557
0.27471814,0.2002555
0.42469552,0.25633335
0.2605551,0.23309135
0.59890425,0.41129726
0.5163917,0.3410268
0.3408142,0.2754577
0.29884055,0.23006004
0.11867446,0.12057138
0.32131994,0.21288325
0.36083135,0.2824921
0.32214904,0.2841711
0.43601424,0.29606062
0.109236665,0.111981325
0.43503138,0.29402193
0.20431674,0.19306847
0.30147532,0.2592817
0.21272345,0.2063185
0.4137962,0.28665656
0.27310002,0.2458263
0.28171498,0.25987735
0.46777263,0.32601848
0.21880028,0.20317194
0.34855953,0.27705
0.6423853,0.40436107
0.27669874,0.25972328
0.027723439,0.034323994
0.2856202,0.26169097
0.31978488,0.26273286
0.40253448,0.29787284
0.5333187,0.3020289
0.30911914,0.264879
0.3710006,0.2686468
0.27099806,0.23885067
0.4982581,0.33078495
0.17393582,0.16777307
0.22016586,0.20376231
0.47218555,0.32539478
0.29820424,0.24427739
0.56983525,0.34523678
0.6550811,0.378265
0.446995,0.2870501
0.37280557,0.2988767
0.15906072,0.15636764
0.47387922,0.24169816
0.35064793,0.26254576
0.52719086,0.33544648
0.11791999,0.12232925
0.53875047,0.35926566
0.5823749,0.35246313
0.3883445,0.27001992
0.493585,0.31264067
0.57692564,0.35466114
0.18137948,0.16311921
0.16482085,0.1625146
0.53052545,0.31978944
0.4068753,0.28236756
0.30650344,0.257173
0.3339907,0.29311758
0.5108553,0.27745068
0.45276344,0.32728544
0.43484285,0.31102136
0.24116962,0.22345833
0.28645885,0.22230883
0.43374315,0.2999987
0.5146438,0.2683963
0.24182247,0.20068164
0.40784445,0.27421868
0.53458756,0.37124988
0.5795841,0.33792287
0.5593199,0.34634525
0.623018,0.3438301
0.46284056,0.3041372
0.15182431,0.15518147
0.48440787,0.35169932
0.4985891,0.30894187
0.48274624,0.3799078
0.5717432,0.3172928
0.4774525,0.3268803
0.3998959,0.30118614
0.5630278,0.33864978
0.5321458,0.30509648
0.15942347,0.15942861
0.4306354,0.28408098
0.45392,0.34147453
0.29261768,0.23103988
0.49713022,0.22677873
0.16196918,0.15297769
0.6172154,0.27424443
0.45555267,0.32750475
0.40517443,0.29967672
0.024167826,0.024299035
0.29490766,0.23431987
0.072293416,0.073474504
0.4881651,0.34100327
0.48261046,0.3023143
0.45918387,0.31671953
0.5002241,0.19899055
0.40940267,0.30289158
0.42273906,0.3127664
0.26714858,0.2552734
0.05585556,0.05727056
0.21579579,0.18172802
0.5624751,0.33814883
0.13234389,0.13507622
0.56015813,0.31581482
0.36137286,0.28299347
0.5757579,0.30263498
0.5514719,0.3157072
0.46231192,0.3057385
0.20273173,0.19496202
0.480317,0.30110702
0.28224686,0.24819477
0.41758117,0.30448276
0.4946312,0.34445336
0.5914408,0.4108999
0.4348626,0.22336854
0.25131708,0.22821091
0.52412796,0.30777216
0.26304555,0.2315309
0.363062,0.2812853
0.31863034,0.26054117
0.37378007,0.29762903
0.07154557,0.075658165
0.43518302,0.35374254
0.3407275,0.27724746
0.4579336,0.32976088
0.52096033,0.33884206
0.5616324,0.321532
0.43449113,0.31580314
0.5119795,0.2840429
0.49412408,0.29709405
0.37853613,0.26013982
0.4279509,0.27373144
0.47853744,0.35778338
0.37527823,0.28425747
0.44784465,0.3008696
0.37559998,0.26858798
0.5519393,0.22914606
0.44289955,0.2994135
0.32444277,0.22953169
0.5293575,0.2874273
0.2833526,0.23342855
0.4153825,0.29837847
0.57104033,0.3175048
0.36477393,0.27995375
0.3912212,0.2834065
0.607952,0.34723362
0.2538343,0.2457936
0.6474984,0.35680947
0.41747293,0.28042415
0.36874834,0.25694457
0.46047118,0.313761
0.52550244,0.37357855
0.4615796,0.2932869
0.4775968,0.3005359
0.22436188,0.1909167
0.30330154,0.27969062
0.36652634,0.2230158
0.61923504,0.38413116
0.37180144,0.27109098
0.23325942,0.21864626
0.54336447,0.4077706
0.47255033,0.3420511
0.15615585,0.15451777
0.5040928,0.3428196
0.39781114,0.27789915
0.49393323,0.22649628
0.4143491,0.32188582
0.4819036,0.30094686
0.08644305,0.09007235
0.35820875,0.30274743
0.52702206,0.30629444
0.24116227,0.19803824
0.23161437,0.19272915
0.32550392,0.2896335
0.25053835,0.22389492
0.44440204,0.34322646
0.5821013,0.35681054
0.33903402,0.30309474
0.21551965,0.20578863
0.4632062,0.31124738
0.37699908,0.3121451
0.12579083,0.12329072
0.6161943,0.39770713
0.2166716,0.20134875
0.08082967,0.08699979
0.3708568,0.24554814
0.1377088,0.13957673
0.55861974,0.40769884
0.4984962,0.3426493
0.5093657,0.26535118
0.5310713,0.309635
0.52204317,0.3003384
0.541708,0.34080476
0.3893716,0.29490292
0.4542319,0.26834488


==> images_klein_bottle_e0.25_f1_rejection_exp_var_sum.csv <==
c,var
0,0.3182099
1,0.5993463
2,0.78506804
3,0.9389419
4,0.9983056
5,0.9993839
6,0.99978465
7,0.9998566
8,0.99990165
9,0.99992853
10,0.99995106
11,0.9999694
12,0.9999836
13,0.99999154
14,0.9999963
15,1.0


==> images_klein_bottle_e0.25_f1_rejection_scatter_distances.csv <==
distances_true,distances_latent
0.50352937,0.33858496
0.2338954,0.19835922
0.52320415,0.2853715
0.32265908,0.23897308
0.58333814,0.34987408
0.44562426,0.25381058
0.5818735,0.29482058
0.5304918,0.25621116
0.21796054,0.17760542
0.360037,0.21666735
0.42674148,0.30149075
0.40081438,0.31007054
0.13470405,0.12315803
0.5249746,0.32299373
0.46845424,0.35366988
0.09595995,0.09175585
0.30571732,0.2500612
0.29458177,0.26926365
0.49730897,0.32831344
0.011514352,0.009538726
0.21807952,0.18989469
0.1564745,0.1443627
0.31346634,0.26481754
0.3382051,0.27509013
0.2956874,0.2517607
0.279479,0.22451542
0.41057488,0.23315012
0.32824084,0.27642405
0.35182372,0.25998265
0.22058737,0.2416123
0.41432768,0.3102269
0.51073366,0.2694072
0.38229173,0.2994081
0.36430797,0.25085777
0.23832965,0.20850167
0.36081874,0.2523975
0.35872316,0.2527838
0.28016934,0.24215393
0.26858404,0.23028708
0.44772622,0.29490587
0.40878165,0.2844913
0.49574083,0.10846406
0.33668345,0.1974901
0.16646548,0.14852099
0.3946751,0.2431271
0.28841203,0.23968102
0.13545291,0.1327833
0.27055395,0.22841574
0.3515326,0.24397604
0.4029699,0.31783175
0.2467901,0.20098966
0.42359307,0.2953267
0.09991189,0.079463765
0.30124804,0.24586564
0.33575237,0.24530558
0.42222327,0.3336555
0.57311517,0.36684385
0.44231585,0.25327158
0.57981926,0.30199367
0.2337198,0.19827263
0.35545373,0.27457216
0.50996953,0.24857555
0.37217247,0.2590522
0.18532567,0.1500882
0.38092685,0.19484784
0.097846985,0.08604855
0.15340412,0.122890726
0.1383309,0.12118269
0.42293808,0.3369815
0.34289926,0.259163
0.48262635,0.18439205
0.37588707,0.31752056
0.2589495,0.19862078
0.5828121,0.35359135
0.377301,0.28276795
0.3169009,0.19230944
0.38211185,0.28674102
0.28077015,0.20540836
0.10667931,0.09986733
0.5657166,0.2599629
0.4760629,0.31691024
0.47825283,0.2936325
0.40061128,0.29103497
0.19892001,0.15663485
0.52336824,0.2506987
0.41056913,0.32221484
0.48560604,0.22189516
0.5608493,0.33361465
0.4350155,0.29359552
0.47000244,0.2557109
0.22110578,0.18736747
0.4583526,0.1708693
0.37621063,0.29299605
0.42933187,0.3555468
0.48692492,0.28718296
0.45824903,0.3539587
0.40636462,0.24400732
0.23219797,0.18895027
0.46180385,0.3058596
0.25114265,0.16110013
0.59144086,0.36897758
0.17422898,0.15706135
0.37691304,0.29629704
0.3349496,0.22490199
0.4744961,0.3377931
0.4577881,0.27094123
0.1793648,0.15405764
0.49503493,0.30601886
0.32749212,0.22798134
0.53669536,0.1172293
0.24711955,0.20187941
0.4518931,0.32570973
0.49829388,0.30423582
0.4885456,0.28460032
0.487345,0.34225762
0.56379014,0.38814387
0.54014665,0.31302902
0.3613006,0.2809578
0.5482232,0.35668236
0.26886472,0.22198604
0.38519946,0.22632352
0.24963877,0.1965275
0.4879454,0.34275064
0.044725627,0.039873045
0.2517665,0.22024521
0.47868866,0.31015304
0.4857784,0.33447826
0.52068675,0.3546968
0.2155966,0.17812638
0.14635289,0.14272003
0.36714527,0.27107698
0.54700255,0.28259096
0.3367489,0.26939067
0.44717228,0.2940853
0.51742494,0.34772378
0.37245414,0.31639943
0.6035316,0.34759492
0.5947218,0.39359182
0.45110375,0.30644175
0.30576003,0.2299932
0.29981497,0.21336581
0.27886167,0.1925237
0.20464027,0.18395951
0.4449205,0.33832306
0.20835477,0.12532634
0.5518929,0.3488592
0.391635,0.30536893
0.3314962,0.26557833
0.2867666,0.23481809
0.34288016,0.26802456
0.4552367,0.29265502
0.15867102,0.1452518
0.33127734,0.17130412
0.30167887,0.17834122
0.51305187,0.34039265
0.4204866,0.295726
0.37471458,0.17458814
0.2527306,0.19736764
0.5188044,0.34837988
0.42359787,0.26008812
0.12649782,0.12073757
0.22151822,0.19200435
0.31450137,0.24492067
0.654678,0.37801543
0.4409566,0.2422205
0.4986705,0.24739003
0.34325576,0.25804138
0.098633654,0.10279009
0.43453762,0.28226963
0.24059126,0.19830285
0.48355204,0.32867065
0.4243416,0.3269019
0.41389865,0.2826733
0.49258116,0.28902718
0.12530479,0.074959934
0.4557916,0.29428014
0.5721504,0.33703682
0.5389835,0.38709235
0.5420544,0.3446979
0.24965674,0.22667702
0.23017068,0.157831
0.087854825,0.072969265
0.29501358,0.26078758
0.3001839,0.15633631
0.49077246,0.31664112
0.22670785,0.19396342
0.17332983,0.15826055
0.17821203,0.15908869
0.30228737,0.23001872
0.53195864,0.41022217
0.25606683,0.27204773
0.46781456,0.32485616
0.23901373,0.19679861
0.36707374,0.2566608
0.34601924,0.25060925
0.34044063,0.28768632
0.51203984,0.35137936
0.23313688,0.2280214
0.3650834,0.28051746
0.4408859,0.30651587
0.5370933,0.28748325
0.31709766,0.20741157
0.19446336,0.13965906
0.35999107,0.26933667
0.57831705,0.2688647
0.46788603,0.3059928
0.43363833,0.32377392
0.24128711,0.108702764
0.5576525,0.1901484
0.25419292,0.21154167
0.48082843,0.29942226
0.56975055,0.2970618
0.20210901,0.17229478
0.6015741,0.3591805
0.44861633,0.23221512
0.29679012,0.20134567
0.34477213,0.28632024
0.5842726,0.32457808
0.2854744,0.2407397
0.655339,0.39683807
0.3483262,0.20349301
0.38957292,0.21551706
0.59428537,0.31900114
0.54944885,0.32830694
0.3307577,0.1842019
0.6528292,0.40280715
0.53024036,0.27493298
0.6193532,0.35386842
0.24857895,0.22117503
0.34943226,0.29040465
0.4014776,0.24617118
0.57871145,0.14841259
0.5460648,0.19509307
0.2514229,0.20031871
0.4642883,0.28889892
0.30739358,0.24247746
0.28058302,0.1540574
0.5065915,0.2689159
0.39535034,0.31904364
0.33273798,0.22093299
0.35155696,0.2080448
0.632053,0.3127834
0.116423875,0.10875898
0.109081365,0.10610993
0.6362958,0.4196818
0.23324905,0.2068778
0.4812478,0.29815266
0.56899023,0.37207437
0.09021648,0.08481963
0.5649509,0.32933226
0.4570715,0.3392677
0.36078367,0.27524114
0.53908193,0.35256863
0.24754323,0.21709904
0.48956403,0.35333347
0.4409488,0.31294948
0.51357657,0.36593136
0.35329425,0.23114985
0.64393526,0.4309979
0.4808244,0.306836
0.27315384,0.20671201
0.5030839,0.34209976
0.27125454,0.27736568
0.47752807,0.35225785
0.29552677,0.20112713
0.2784153,0.21494412
0.5955571,0.35747674
0.479256,0.34407023
0.4998121,0.34268197
0.333439,0.26171103
0.3400442,0.28772506
0.07154096,0.056480795
0.1339993,0.10971585
0.3843206,0.2366394
0.49290264,0.3538238
0.43561953,0.28059453
0.45592445,0.29637095
0.28942084,0.23920608
0.48948202,0.31787917
0.4811982,0.3376278
0.4711029,0.30476522
0.52026886,0.3495025
0.46079028,0.27233228
0.49066174,0.32323778
0.46653786,0.30323872
0.5503265,0.35260335
0.4782121,0.27675486
0.48993856,0.25137967
0.21685424,0.18025094
0.6178789,0.3052429
0.14459664,0.13171007
0.4254219,0.31114918
0.37913582,0.3066981
0.5262249,0.2975912
0.3426575,0.23451789
0.30714327,0.25162327
0.092479736,0.07380783
0.34573406,0.26088735
0.23261534,0.19127186
0.5015021,0.32308826
0.34917638,0.26830283
0.6061034,0.34918097
0.35972944,0.26407123
0.55550176,0.36089185
0.17332695,0.15662529
0.58634335,0.2024443
0.5211709,0.20484284
0.14023463,0.12595315
0.35590425,0.19086932
0.15482044,0.1157742
0.21182318,0.1278503
0.53528756,0.29680076
0.34418646,0.28103712
0.20231219,0.1779882
0.19812451,0.15345699
0.5718732,0.25767812
0.40796095,0.31385753
0.49463102,0.30982384
0.5319393,0.31402898
0.3135798,0.27017924
0.32935762,0.26050466
0.28512126,0.24406947
0.3680744,0.27131045
0.17248191,0.14704427
0.5443261,0.31176808
0.16225506,0.18638858
0.1935301,0.16699903
0.44874474,0.30855554
0.5119187,0.33429864
0.5333056,0.31891355
0.5087974,0.31046173
0.41010866,0.21825458
0.4189451,0.26653323
0.20380975,0.14635989
0.3700355,0.285462
0.2764078,0.16096896
0.46009648,0.33379507
0.45578995,0.31837976
0.20660773,0.1451105
0.48594517,0.33725747
0.3355069,0.27247888
0.4467265,0.26356688
0.32016465,0.24814454
0.3534442,0.2728683
0.44511905,0.3195384
0.2974276,0.22718172
0.46901727,0.2905259
0.08572089,0.07547432
0.26085553,0.23841357
0.44179618,0.31024864
0.33306366,0.25524673
0.532261,0.29786673
0.4508328,0.27824378
0.5927308,0.33702904
0.2858279,0.2090821
0.48302335,0.30470735
0.42842248,0.32951564
0.4923316,0.36472955
0.5887428,0.25826383
0.25323078,0.22000559
0.29489955,0.19139381
0.30492133,0.23620771
0.45506436,0.28703058
0.395281,0.2976522
0.5338026,0.35142744
0.5632569,0.28823844
0.4623459,0.21903907
0.3785924,0.30507445
0.23023859,0.19347923
0.53820086,0.29788107
0.4687019,0.21962526
0.47126567,0.3124012
0.41260403,0.27311513
0.4589632,0.34442648
0.32453367,0.29156
0.545449,0.33412835
0.45930558,0.2523623
0.2635959,0.19351247
0.4454764,0.3203287
0.5694906,0.38824368
0.38469937,0.29893452
0.50510645,0.30071625
0.07615933,0.09048643
0.2594759,0.22014306
0.29289764,0.2568474
0.1448523,0.13554771
0.46914032,0.31963906
0.5415572,0.33842227
0.39973935,0.28170842
0.41886866,0.26357126
0.27954963,0.23540048
0.2756092,0.21503077
0.49705893,0.23793001
0.055212773,0.05110887
0.5571849,0.34109953
0.52561325,0.2168909
0.40063772,0.33255786
0.18469408,0.14258713
0.3347071,0.25274396
0.17967735,0.1453185
0.6045767,0.33834583
0.14895523,0.17753288
0.5247584,0.30841067
0.1920286,0.1532543
0.46353677,0.34179455
0.43328714,0.23270975
0.045242265,0.042332653
0.48092952,0.32918534
0.18721333,0.17280655
0.29660287,0.21415648
0.410258,0.24818468
0.11907548,0.118486814
0.49422687,0.31356275
0.3530791,0.28280136
0.23690942,0.19342194
0.3880885,0.2658691
0.33647364,0.27621457
0.4908119,0.2720638
0.5697963,0.38911796
0.5798588,0.15894842
0.46274766,0.2461586
0.59549326,0.37281254
0.41748407,0.30264285
0.28987414,0.20737067
0.2532877,0.20995815
0.46230823,0.2864567
0.5388771,0.32310823
0.59035105,0.13068515
0.43168372,0.25481468
0.46591166,0.32326117
0.13461868,0.11348639
0.07439241,0.08741161
0.6283815,0.27416483
0.55069584,0.3219211
0.3794749,0.265874
0.45041895,0.32400158
0.38128307,0.27632234
0.3635907,0.26063663
0.5460999,0.3164551
0.3712908,0.32250088
0.23694651,0.2062199
0.24945731,0.21121149
0.15587755,0.14417699
0.3885542,0.2793419
0.34521252,0.27899784
0.3085702,0.2563441
0.40292865,0.22068779
0.3416768,0.24320999
0.38222125,0.2771983
0.35539034,0.25286916
0.58747405,0.27909625
0.4123507,0.33235314
0.4092508,0.2951955
0.32487392,0.26704082
0.30950713,0.22405326
0.47024366,0.31761685
0.5593715,0.27813855
0.09795756,0.10285649
0.503558,0.19910727
0.22078541,0.18410675
0.37457538,0.1837243
0.485653,0.26792768
0.2517738,0.14529216
0.22549395,0.16045812
0.27194312,0.2309439
0.45123956,0.2972213
0.38081452,0.27570888
0.27243298,0.18564105
0.30033615,0.23891057
0.48054838,0.28462481
0.52371496,0.29722634
0.47967088,0.3640924
0.30367243,0.24625638
0.40660444,0.29837826
0.4297541,0.28674048
0.5069681,0.33423758
0.1765704,0.16098106
0.44163665,0.32556885
0.35108256,0.24328555
0.077835955,0.06660967
0.55610174,0.3560931
0.29216486,0.25186732
0.48812214,0.2747511
0.5539256,0.2636411
0.5798224,0.3784771
0.53067535,0.32479087
0.4235514,0.2754346
0.49571487,0.33336774
0.4414712,0.31118622
0.49671516,0.34809566
0.42249984,0.27151993
0.50525606,0.3345994
0.5909771,0.3831384
0.5029757,0.3202019
0.43917644,0.34051654
0.47434604,0.32262522
0.30493712,0.22187494
0.3510992,0.15253395
0.117582135,0.080042884
0.37930924,0.26904723
0.33189723,0.21154444
0.55030084,0.28951293
0.20665312,0.19589914
0.24502224,0.21591243
0.31360325,0.26493147
0.54861814,0.20499785
0.3685643,0.29504886
0.33649084,0.27895242
0.38061655,0.19228387
0.07530175,0.07407462
0.46953505,0.34985542
0.3514609,0.24864091
0.6371389,0.3188686
0.26458868,0.19316863
0.48604482,0.1701924
0.37431735,0.28571048
0.5680277,0.3645367
0.5312059,0.32562298
0.35884178,0.27877524
0.39250216,0.24572976
0.62447786,0.36635393
0.15944055,0.12422727
0.3986962,0.3255802
0.10529481,0.08369253
0.18195328,0.17668602
0.40925917,0.28937978
0.42489868,0.29585388
0.52110374,0.38243884
0.23474546,0.19992009
0.46223265,0.32993966
0.36823905,0.271802
0.34630352,0.22486946
0.48328027,0.26810312
0.27520567,0.27008384
0.4692333,0.33056077
0.38581005,0.27232575
0.4507613,0.33529514
0.5320837,0.1836615
0.41067746,0.27699682
0.5611011,0.34494975
0.28666303,0.23380953
0.5587942,0.37573558
0.09967474,0.07830111
0.35995254,0.2871838
0.10925679,0.09502814
0.38929567,0.295503
0.6154374,0.32856083
0.46117067,0.29064298
0.42402032,0.2314491
0.3969481,0.2578484
0.4824634,0.3197599
0.39431807,0.31110877
0.34151292,0.25724342
0.31826854,0.2694606
0.5122007,0.21255574
0.1952584,0.16360186
0.5827928,0.23153315
0.485024,0.271387
0.28996083,0.25314927
0.593896,0.3165384
0.2573197,0.23357736
0.070140995,0.05818135
0.61940336,0.41452777
0.46397793,0.33251706
0.100792676,0.09583476
0.29176757,0.219296
0.43913436,0.31541166
0.14912231,0.106561534
0.10256866,0.07872259
0.37710172,0.27559245
0.37541282,0.32758924
0.493401,0.19859596
0.5509448,0.34674615
0.18842392,0.1597259
0.30497912,0.24022883
0.60359204,0.38851315
0.43886286,0.29692936
0.12190782,0.0952243
0.5707541,0.36780813
0.29566792,0.24931458
0.05237905,0.039061587
0.49923763,0.34962556
0.33602297,0.3111862
0.46396866,0.23199567
0.29817238,0.21508883
0.2922827,0.21623778
0.4247438,0.32692406
0.4664272,0.31967512
0.066875905,0.064802825
0.44469926,0.34972343
0.4706107,0.35318756
0.4126781,0.25391713
0.5248868,0.35071287
0.11308503,0.09010876
0.21001066,0.17555618
0.5526614,0.19973668
0.5152395,0.35873947
0.46988863,0.33384043
0.53275687,0.31513265
0.39477575,0.29587454
0.39475897,0.29919985
0.40774226,0.25666162
0.34888357,0.26069987
0.50348145,0.36376232
0.32332957,0.27199072
0.45653915,0.32458875
0.35982472,0.31115216
0.40240642,0.33804634
0.3868422,0.3276396
0.30255687,0.22400263
0.2635319,0.26876366
0.18437402,0.18096076
0.36194235,0.27966237
0.24676573,0.21653736
0.4751145,0.2159241
0.25776917,0.2079337
0.37284285,0.30491176
0.21474484,0.20678122
0.18640625,0.16643967
0.54762083,0.343362
0.39036253,0.20257542
0.42836395,0.30651027
0.421365,0.25290906
0.5078453,0.34303653
0.48355716,0.17900471
0.5709231,0.41278243
0.36087063,0.28013134
0.5701311,0.24788308
0.36707073,0.15315385
0.4883067,0.32500508
0.3929675,0.23302539
0.52490646,0.26375437
0.31092212,0.22991812
0.36302766,0.29960063
0.45618188,0.3070033
0.54707426,0.39155087
0.45799306,0.23803198
0.51828736,0.31136367
0.13293046,0.122945935
0.3714608,0.2850621
0.47727892,0.29984534
0.29942837,0.23343077
0.2858173,0.28544307
0.08822549,0.084525034
0.29167086,0.23232415
0.18502454,0.16028556
0.4999029,0.29041588
0.5270927,0.25338474
0.5705311,0.37630448
0.507448,0.327982
0.56875986,0.2603186
0.29423144,0.18023445
0.45735502,0.2029455
0.33350167,0.118551075
0.37167254,0.26507804
0.40401146,0.26726466
0.43328124,0.15001544
0.09390645,0.10763686
0.46460494,0.20313692
0.5377036,0.32303104
0.4950208,0.30201906
0.53995645,0.31128237
0.46284115,0.293595
0.42321706,0.2051808
0.52507645,0.31142646
0.57247794,0.40312573
0.43329465,0.29342517
0.33388212,0.29650182
0.5009051,0.3299596
0.34882846,0.23286544
0.19865362,0.1455421
0.4806016,0.31458893
0.4927819,0.24598345
0.6082639,0.28668824
0.26661494,0.23309338
0.19217244,0.14550969
0.633276,0.3415952
0.36531004,0.26496476
0.22458626,0.115185544
0.5537747,0.2383594
0.54316366,0.3163121
0.5493,0.3925461
0.11842589,0.119204886
0.18570149,0.15293129
0.40763274,0.3028408
0.21691445,0.19119923
0.3002466,0.15646076
0.37540102,0.23567903
0.34714553,0.29334083
0.26334387,0.23272337
0.12141986,0.10690211
0.57663524,0.34630054
0.35053143,0.29231378
0.4296139,0.27722424
0.3438194,0.2738514
0.47907165,0.24882665
0.4513193,0.2047893
0.31081226,0.2716004
0.4620608,0.32110807
0.27895796,0.21329659
0.41421816,0.28694025
0.34870893,0.23947859
0.48609087,0.33078018
0.30885845,0.2516286
0.1320191,0.1179135
0.14927971,0.1442513
0.25291663,0.20696947
0.28568327,0.2296507
0.31506166,0.30528533
0.45940492,0.3191479
0.50445503,0.30369902
0.36949727,0.26426834
0.16261175,0.13992012
0.15613915,0.11289057
0.34884545,0.29148135
0.46089864,0.34319943
0.5500729,0.32007214
0.45650187,0.32995075
0.43282935,0.2752019
0.16415593,0.07290828
0.5436394,0.29731748
0.5500041,0.3590873
0.41471112,0.25794357
0.43893084,0.29524982
0.22002843,0.18396066
0.3164027,0.23512869
0.33549833,0.23194686
0.48854434,0.24307454
0.4011096,0.33898777
0.5116397,0.3163828
0.5622871,0.32271227
0.40197986,0.23356391
0.4697292,0.30616242
0.51422393,0.38531727
0.041431826,0.03835028
0.47292644,0.3183169
0.4892562,0.24990068
0.49732983,0.30565742
0.36741006,0.26738766
0.3269045,0.2547547
0.4743784,0.32763004
0.5691151,0.25731474
0.47975007,0.31156403
0.61929965,0.34192795
0.42446128,0.28922096
0.37633497,0.2875111
0.27994588,0.2378135
0.21125798,0.17109816
0.27232525,0.2773084
0.2931052,0.2023585
0.4443774,0.31798458
0.507673,0.27893773
0.37697428,0.2202443
0.2176146,0.20000733
0.3299509,0.29213652
0.5870987,0.3143354
0.45755842,0.28871563
0.45377797,0.29508102
0.3387105,0.27544212
0.44880933,0.32028317
0.5353643,0.3493362
0.25777474,0.18431997
0.3633068,0.28353894
0.5308169,0.3881312
0.5215177,0.35271797
0.2606617,0.21641691
0.47523603,0.22105312
0.45797786,0.31744894
0.3664736,0.28611064
0.45144936,0.33086342
0.43887642,0.20101054
0.44010213,0.25602636
0.347454,0.23861419
0.3926916,0.29602525
0.10203493,0.097989954
0.4838001,0.2805829
0.35485077,0.20630981
0.3133953,0.2117363
0.5029113,0.37382507
0.20080227,0.18481678
0.4743571,0.30160618
0.2639443,0.19483674
0.54766005,0.34991103
0.266999,0.18384598
0.039486077,0.030136613
0.20218523,0.16467983
0.3821549,0.3019314
0.37438807,0.17281608
0.5441595,0.14634404
0.3709241,0.27379626
0.43440872,0.23205765
0.54161394,0.34712505
0.060095686,0.04835965
0.5598174,0.3989093
0.19068448,0.17066461
0.12690961,0.11199721
0.320367,0.2805051
0.17346258,0.17053425
0.5492859,0.33949214
0.2328697,0.17733139
0.28753495,0.06129604
0.40299162,0.263295
0.27786452,0.22463915
0.39254913,0.16402718
0.57737166,0.32084268
0.0610201,0.052444417
0.48976833,0.32978082
0.50519675,0.32477742
0.50995696,0.35218075
0.54743004,0.35631466
0.18738124,0.157295
0.36576974,0.28431976
0.49560758,0.3821276
0.4633966,0.33699518
0.2274319,0.20708251
0.33670554,0.26367325
0.4852523,0.24281138
0.47481287,0.2612625
0.23688179,0.19613628
0.48856345,0.32042938
0.5995609,0.39164796
0.39822322,0.26610294
0.3887781,0.28589436
0.6000849,0.38906896
0.5148433,0.32727838
0.554528,0.36972198
0.19564381,0.15061463
0.50118333,0.36551654
0.4779746,0.32219318
0.14336838,0.13482901
0.5950985,0.40876427
0.43870243,0.2617629
0.25171366,0.21903546
0.46300155,0.33938742
0.34619763,0.27490962
0.5133587,0.25637802
0.35201415,0.27426922
0.3516326,0.28853402
0.17857225,0.12008848
0.20402001,0.16986082
0.506642,0.3010383
0.6231459,0.36714584
0.44173136,0.30222225
0.5462984,0.37528569
0.18327612,0.20735177
0.4561041,0.26461112
0.52088827,0.30951336
0.3343012,0.27544385
0.58710617,0.34970406
0.3072133,0.2293664
0.48798266,0.12366622
0.26669514,0.23063317
0.27568072,0.21773025
0.06734032,0.05390519
0.45287743,0.31712794
0.3546431,0.26756564
0.27824908,0.23732318
0.5008773,0.24980111
0.50679857,0.24373063
0.39757168,0.28990385
0.52071595,0.3556896
0.14094867,0.12537037
0.143074,0.13028696
0.14987555,0.109625116
0.11816462,0.09749538
0.5021026,0.32347265
0.28183764,0.17552476
0.38810366,0.303365
0.13748069,0.1273859
0.6040895,0.28754562
0.49019697,0.32865265
0.28899926,0.2039186
0.52785915,0.27601808
0.19720346,0.18214686
0.47483587,0.25993693
0.39184436,0.28030035
0.21917965,0.18755496
0.3382025,0.1930677
0.23659328,0.13062803
0.42261094,0.21094614
0.05988034,0.056617454
0.3295803,0.2768423
0.27175254,0.23807853
0.5434183,0.306656
0.3961073,0.28904837
0.56649774,0.23731779
0.19422989,0.17288423
0.4372605,0.335533
0.31382865,0.2451504
0.5769994,0.3302424
0.49443898,0.2930443
0.2160614,0.18269539
0.20539059,0.123863555
0.27251983,0.24622717
0.43621016,0.33085272
0.28426546,0.21515702
0.60411006,0.38486075
0.40052706,0.3045731
0.54354644,0.34054062
0.42510933,0.22522478
0.3305771,0.27304837
0.36784053,0.24744321
0.13330626,0.10772388
0.4125167,0.21803713
0.564902,0.3110479
0.093053296,0.08549994
0.3960838,0.25389582
0.56688267,0.3689406
0.5383243,0.34789395
0.36825913,0.22230023
0.12219531,0.120655395
0.06542602,0.056683194
0.60404414,0.29624733
0.13429178,0.115568034
0.1958404,0.19922599
0.4019298,0.23204702
0.3744233,0.2741819
0.5147482,0.33619946
0.5739057,0.4040406
0.20010808,0.20742399
0.19680862,0.16842899
0.4597408,0.27587554
0.27217844,0.17635989
0.35178685,0.24508114
0.5008874,0.38332674
0.5383269,0.27555308
0.40013218,0.25143206
0.49258918,0.3074396
0.3899763,0.22507678
0.22682485,0.13267587
0.44740283,0.17571802
0.30579197,0.2237538
0.17817861,0.14149638
0.5380579,0.33848247
0.13484345,0.11278549
0.30739138,0.2480131
0.33323377,0.20159772
0.443355,0.31411064
0.14670856,0.11350666
0.38908896,0.29367158
0.45269918,0.27860233
0.36699703,0.2696157
0.4123134,0.24935202
0.42531487,0.2838386
0.2601415,0.24688385
0.59028363,0.31238866
0.49755952,0.33128625
0.054616276,0.039040785
0.40426266,0.30788222
0.26705435,0.08984854
0.58155054,0.3325207
0.2158832,0.1763896
0.5105543,0.33025151
0.63452464,0.4051729
0.46234816,0.3555491
0.508563,0.34627083
0.14704134,0.1127805
0.2938335,0.24496493
0.32559785,0.22864392
0.5807228,0.33197224
0.34694788,0.2520837
0.093698986,0.083065584
0.19535097,0.14758044
0.5209728,0.23078881
0.3918544,0.2575012
0.25444815,0.19795807
0.5853347,0.32200378
0.4042914,0.2814229
0.22599484,0.1644897
0.32074958,0.25762635
0.40862754,0.30132145
0.33137682,0.2316309
0.42214802,0.32217976
0.38259527,0.24824135
0.5478454,0.3146262
0.43426174,0.32887375
0.38031256,0.29438302
0.46314597,0.28924462
0.42517385,0.34110254
0.37451068,0.23933159
0.31029376,0.25219342
0.594931,0.41043898
0.22544736,0.19633384
0.46675888,0.33720997
0.29261947,0.24657258
0.57410514,0.33320335
0.3208376,0.263049
0.416469,0.19740792
0.43125975,0.32531703
0.42988417,0.252516
0.42721292,0.29757097
0.33038214,0.25474796
0.41645566,0.23572896
0.44244546,0.29920942
0.54771215,0.3390831
0.39033583,0.2606717
0.09744094,0.05291513
0.16098103,0.14679126
0.59256965,0.15597004
0.4784682,0.29224154
0.45030886,0.31562945
0.49795792,0.29073724
0.28289276,0.19170341
0.4118763,0.2171126
0.21735497,0.19113073
0.39421287,0.2432109
0.48628634,0.34216312
0.45248622,0.29583353
0.34435114,0.15495603
0.1575065,0.13465124
0.5188462,0.36531153
0.19060245,0.1533579
0.27573577,0.15076043
0.15767147,0.14780492
0.59211445,0.34278053
0.59029776,0.36202142
0.5608936,0.31630737
0.47086722,0.34591877
0.2790179,0.2355363
0.34337065,0.29566893
0.38839447,0.24914889
0.01299092,0.012393475
0.43711826,0.30636108
0.25033796,0.22149715
0.6052393,0.32353592
0.30455926,0.27451447
0.5965948,0.36197853
0.098175585,0.089465186
0.063740276,0.06154635
0.21034224,0.17102838
0.36374232,0.27885032
0.35084105,0.15539032
0.36675656,0.26091063
0.4670177,0.20459099
0.4973029,0.32120377
0.3426565,0.24819192
0.07940471,0.061492432
0.4706742,0.3166818
0.27889144,0.23483345
0.51695913,0.2814262
0.5478348,0.2615214
0.31290087,0.2523714
0.563756,0.34474874
0.25488842,0.21519746
0.4129457,0.27225268
0.49545923,0.2588823
0.23400716,0.19827062
0.07914046,0.07826204
0.3957798,0.2478417
0.4574068,0.30139667
0.487027,0.3254674
0.5438961,0.30015144
0.3884765,0.31623623
0.5981852,0.41183382
0.37189725,0.26360837
0.4084738,0.24943165
0.43648285,0.27398485
0.32377094,0.2578499
0.582159,0.27244118
0.5063356,0.32466692
0.4375817,0.34035802
0.54158616,0.34693348
0.2447656,0.21324994
0.4920421,0.3310453
0.47651964,0.27543354
0.42332363,0.21203737
0.2924397,0.21779479
0.33894122,0.25615576
0.34071574,0.3141194
0.41168895,0.24131231
0.5195324,0.29335374
0.3676327,0.29609784
0.2757447,0.24218664
0.5021369,0.29877993
0.29005608,0.22727627
0.37955558,0.2430439
0.46471545,0.31617975
0.48461035,0.30643702
0.4562204,0.31123888
0.4342847,0.30141965
0.445496,0.3175821
0.59897447,0.3102528
0.33521205,0.26837644
0.4500835,0.29149884
0.5562127,0.30055237
0.25790814,0.16154394
0.54528517,0.33836192
0.39871868,0.25819477
0.40134183,0.21199508
0.58067477,0.29513496
0.3773255,0.263954
0.31148222,0.25831404
0.44426587,0.30040663
0.21298987,0.2062895
0.35792267,0.276479
0.56705576,0.321105
0.41646823,0.2973653
0.3090064,0.19638152
0.4460852,0.3488091
0.31514725,0.24320726
0.5877896,0.28116834
0.31943104,0.25998586
0.19210602,0.17830409
0.4578628,0.24696289
0.6136138,0.24214852
0.19857289,0.15363114
0.18388945,0.16032338
0.09547519,0.06131246
0.543007,0.3345665
0.5358513,0.1758298
0.4827597,0.33156115
0.25226876,0.16947812
0.41478902,0.26774964
0.30991036,0.23860471
0.42920193,0.33867872
0.36156347,0.26596618
0.28594846,0.19491698
0.502689,0.2434662
0.50293326,0.3711733
0.36818993,0.3103441
0.40558106,0.2964975
0.45169216,0.34076682
0.42534906,0.2903326
0.22813813,0.20470735
0.57450014,0.27844757
0.54740095,0.3217073
0.35137624,0.27947676
0.41734183,0.2693897
0.2723208,0.18912825
0.54464394,0.3548398
0.30412906,0.24135631
0.2321378,0.25030857
0.49240837,0.29024023
0.24425115,0.20482208
0.50133646,0.38416603
0.3710853,0.24720171
0.54904705,0.3369206
0.4761855,0.2695694
0.6313792,0.35384756
0.3816343,0.26573044
0.15396048,0.1401821
0.44205225,0.34245986
0.55867875,0.33688328
0.44729978,0.3093906
0.54855716,0.25775638
0.42834276,0.30915204
0.49246982,0.27842358
0.47180575,0.2577547
0.101586625,0.09376694
0.43780747,0.34214288
0.26487547,0.15754408
0.49620005,0.29793718
0.419029,0.26249877
0.61718905,0.3914591
0.30269152,0.25050294
0.49053377,0.31755844
0.44391343,0.3265035
0.44819462,0.3301598
0.31002277,0.23809384
0.113950565,0.104229845
0.33948892,0.25634733
0.5405021,0.4007683
0.6394981,0.34171578
0.5671171,0.35306284
0.2550136,0.21597688
0.21209617,0.16231409
0.5347731,0.32881936
0.320076,0.2603652
0.35651147,0.25166586
0.4265684,0.3001436
0.64167005,0.4141369
0.39772892,0.242948
0.5060876,0.30085355
0.088296205,0.08285619
0.4927599,0.33015537
0.3461531,0.24477759
0.2604852,0.23386478
0.3947949,0.1879973
0.38181865,0.30422363
0.33867735,0.2751303
0.06651165,0.057424616
0.36701104,0.20499347
0.3623255,0.2870657
0.43074432,0.303302
0.46066883,0.32794112
0.530689,0.3619655
0.27332616,0.23364156
0.5318544,0.28106728
0.40978402,0.29689634
0.1727256,0.15665269
0.47385982,0.3340286
0.4569749,0.33457938
0.25287744,0.19128223
0.36827287,0.20712444
0.4552946,0.24668507
0.13320428,0.12110556
0.4794244,0.30164582
0.21382599,0.18473573
0.40951958,0.2837534
0.33738896,0.28917202
0.34212315,0.2703407
0.33356637,0.25555062
0.11137842,0.110376604
0.5083303,0.27651355
0.2223347,0.24518226
0.3953717,0.20320559
0.17585401,0.18729934
0.44580945,0.32755038
0.31605086,0.25958037
0.5091309,0.2919014
0.44058216,0.30640006
0.3953712,0.2752482
0.5693661,0.31526643
0.33445862,0.25125712
0.22737461,0.18967582
0.2443617,0.1917566
0.3038653,0.25440818
0.42265037,0.2507414
0.5573703,0.4005183
0.4840367,0.29657623
0.4227654,0.27858427
0.49953434,0.3145998
0.34995952,0.238981
0.2683005,0.22396941
0.3924481,0.30870694
0.16627894,0.13937783
0.21422604,0.1826564
0.29445487,0.2412284
0.13720284,0.12200406
0.4936186,0.34334514
0.1701582,0.14653546
0.5109452,0.26955548
0.55717325,0.26758662
0.55363625,0.32278612
0.43632197,0.31321487
0.45874318,0.30166087
0.4092623,0.22193399
0.25962123,0.20793556
0.2128845,0.19555245
0.25971568,0.20020767
0.6098664,0.34090537
0.27844745,0.14825556
0.43407604,0.27430308
0.29948202,0.23148578
0.5155192,0.35322416
0.49040923,0.21339104
0.46593255,0.18552914
0.62350625,0.39213714
0.20545724,0.1845525
0.27337277,0.19238678
0.50430584,0.2881543
0.2028952,0.18033123
0.55858433,0.36298606
0.320988,0.2442989
0.3559856,0.2866269
0.29245353,0.2862935
0.18468222,0.16010615
0.18266457,0.14814822
0.43762997,0.34052297
0.44771802,0.29456285
0.22596242,0.17038083
0.5001607,0.3229576
0.4377073,0.30677414
0.4623345,0.2144973
0.4944323,0.30191165
0.3167764,0.2515687
0.35995618,0.27305183
0.45806465,0.32967216
0.4600835,0.31368095
0.41836438,0.23773137
0.5890536,0.2797253
0.6246024,0.28440335
0.50898707,0.22012617
0.3891202,0.26815003
0.44122583,0.25490975
0.25795507,0.2698626
0.5565621,0.31450465
0.45959064,0.29643652
0.36787382,0.2478958
0.5149835,0.36155513
0.54039943,0.28562495
0.33956954,0.27540475
0.3788291,0.18380612
0.48370022,0.34168
0.22224341,0.14122073
0.24367224,0.17727594
0.51467246,0.34839588
0.6045872,0.29382622
0.40457308,0.31265274
0.5080404,0.34370774
0.56342345,0.39550808
0.32958338,0.26750574
0.5004718,0.34037566
0.03831227,0.030192388
0.5274639,0.32818958
0.24785025,0.21497001
0.45719466,0.33274952
0.16287404,0.14689466
0.45727953,0.29119515
0.4452733,0.33247375
0.48760495,0.27172285
0.42553225,0.33008254
0.40174726,0.18639192
0.32612544,0.26187608
0.60490084,0.3526055
0.2977708,0.25585276
0.5035928,0.2921763
0.28348562,0.23175582
0.35892382,0.26935893
0.39138997,0.24302284
0.43696854,0.25509077
0.5010094,0.3444161
0.43451604,0.3289452
0.40275246,0.31518763
0.19018702,0.14382719
0.41527548,0.18913178
0.14970264,0.121393934
0.54127455,0.29564002
0.55894214,0.36764568
0.48044,0.32412001
0.081165075,0.07319213
0.34388983,0.25625765
0.61599916,0.31190062
0.23292015,0.20996617
0.38532895,0.27683583
0.50195676,0.36583367
0.46473277,0.22485189
0.34282288,0.222
0.37934333,0.2318701
0.53132415,0.36596146
0.30646712,0.23793964
0.50734264,0.35206997
0.28242776,0.19088209
0.39019874,0.29845864
0.112906985,0.083740056
0.57699823,0.29104286
0.10109229,0.09239169
0.4119605,0.3315579
0.286474,0.22392893
0.51134044,0.31357315
0.14778264,0.0915638
0.4162071,0.28429398
0.10570748,0.09553457
0.3811242,0.26676056
0.36917377,0.15654227
0.5136183,0.34105268
0.45791778,0.34652996
0.16767049,0.13562737
0.4063959,0.2738187
0.250235,0.17778759
0.30803818,0.23233072
0.32173365,0.26532587
0.2089503,0.19884284
0.20743366,0.15002389
0.140783,0.116808005
0.6336795,0.4114247
0.47688368,0.36051187
0.5010724,0.28767487
0.25283256,0.22019902
0.2473945,0.1936404
0.09503772,0.06356709
0.29286307,0.2499533
0.44016647,0.3416125
0.44451562,0.31241152
0.28884363,0.22172257
0.5058937,0.30485922
0.39626318,0.25317815
0.35107723,0.26754004
0.49492386,0.33079854
0.58759403,0.27191907
0.27545208,0.18622378
0.41307983,0.2667189
0.39168963,0.21703456
0.4562017,0.3415667
0.33652875,0.28265807
0.14547724,0.13200831
0.4858431,0.33299166
0.38392344,0.26357287
0.6024402,0.35498345
0.4836629,0.33388868
0.52910644,0.35319713
0.4293252,0.1968836
0.31027877,0.260821
0.5015046,0.31860155
0.43510112,0.30726182
0.47604892,0.30356586
0.20042185,0.1766257
0.39927387,0.3044553
0.54675126,0.18955207
0.35855624,0.25098902
0.5508051,0.29120344
0.3701436,0.24206063
0.45704803,0.3260159
0.35115942,0.2475262
0.50392294,0.33808178
0.54107946,0.32247683
0.2539318,0.20754382
0.074609056,0.07101552
0.318051,0.23524193
0.42179513,0.31131
0.50110346,0.2669329
0.40123433,0.3207254
0.3140757,0.17981245
0.17522365,0.12959705
0.34742317,0.2456365
0.111433275,0.098088354
0.11191107,0.09097793
0.34426168,0.21832752
0.5436079,0.26668403
0.39342105,0.1701984
0.22076888,0.18369709
0.6183663,0.3287948
0.22736229,0.13583347
0.36186668,0.1882585
0.18675883,0.14479801
0.44417018,0.22173625
0.5114952,0.37903592
0.4635662,0.3145947
0.24538423,0.19243541
0.2699681,0.26711094
0.5016201,0.35177025
0.27339333,0.20721608
0.16521767,0.13283022
0.31930518,0.2532294
0.13322005,0.11066867
0.48165306,0.33388734
0.17827368,0.15626672
0.36098024,0.24866426
0.2598188,0.22140235
0.20711008,0.17878038
0.6131138,0.4064735
0.55874723,0.36771703
0.2883286,0.20200004
0.40120104,0.2313404
0.5406873,0.29633772
0.4616621,0.32002077
0.56696093,0.34282315
0.45544228,0.29562667
0.46932214,0.27229705
0.5057156,0.29577652
0.39374098,0.24560325
0.44863153,0.3107382
0.34224826,0.20805746
0.40384626,0.2858171
0.48093775,0.22424212
0.34827313,0.2626845
0.4884555,0.28624088
0.51470476,0.35492623
0.19662538,0.17198963
0.25703365,0.18322991
0.46215904,0.24825744
0.47810823,0.28896806
0.43249348,0.3045244
0.084622845,0.098399006
0.42229417,0.33069938
0.36551338,0.31795797
0.3510973,0.22008096
0.5259924,0.27250785
0.5116506,0.31379223
0.51009095,0.31661752
0.43654737,0.29102066
0.53900206,0.31908938
0.43939152,0.30356658
0.53700465,0.29756567
0.11715216,0.11200852
0.28443715,0.24840346
0.544237,0.22831164
0.45201415,0.27971938
0.31288603,0.25947577
0.24635175,0.18954045
0.5003876,0.3263796
0.29656574,0.21314904
0.42550284,0.3393186
0.33783707,0.213718
0.21790594,0.18413505
0.37585777,0.31868488
0.35337994,0.274477
0.4167793,0.27280965
0.49015316,0.3197574
0.27020198,0.2273953
0.21056625,0.18329798
0.5068851,0.3580133
0.44423798,0.31836662
0.3203818,0.23911844
0.4366205,0.3037079
0.57050514,0.3336305
0.46480873,0.34649038
0.3777616,0.3042912
0.43921012,0.30792156
0.52013093,0.33620062
0.3373188,0.26153347
0.51896334,0.25659305
0.5661495,0.27333686
0.54128563,0.2210329
0.3242219,0.24946243
0.44554967,0.26570606
0.29920954,0.25138998
0.27872708,0.17372645
0.195174,0.19609122
0.4407616,0.32185692
0.3547471,0.25244144
0.49378312,0.24838157
0.32726493,0.26376614
0.5651381,0.3168327
0.1832061,0.1512912
0.3964406,0.3078685
0.4097999,0.27844438
0.2652588,0.22219592
0.43257356,0.31666622
0.5757927,0.35882267
0.16028795,0.14951038
0.1825042,0.15779456
0.12593246,0.104387075
0.37768826,0.30063504
0.3923323,0.26217958
0.5087224,0.33669573
0.3081448,0.23259345
0.16544396,0.16813521
0.47807586,0.24654584
0.38967192,0.29344
0.39403224,0.24889632
0.30828592,0.28888518
0.54081905,0.342638
0.34004176,0.27019158
0.29415917,0.24745049
0.2986795,0.25290033
0.2725085,0.24464838
0.3306647,0.16235653
0.5152249,0.29254475
0.22565176,0.1141491
0.38142803,0.24810874
0.29683706,0.26555815
0.30402493,0.26220396
0.20010336,0.18813647
0.20194124,0.18787414
0.2860644,0.2431674
0.6719717,0.36585552
0.52265614,0.3878637
0.42211697,0.26339635
0.41459423,0.30649066
0.6314018,0.3934535
0.37402293,0.27111766
0.439604,0.33321202
0.46755198,0.31965482
0.29662573,0.21556246
0.50862145,0.24566099
0.40938324,0.18144625
0.3742378,0.27947423
0.22831999,0.16471529
0.37635872,0.2037466
0.3166208,0.26324353
0.38906533,0.25240326
0.414489,0.28195783
0.20785967,0.17647073
0.5483749,0.3327759
0.4430347,0.25481287
0.42155996,0.32215136
0.42431688,0.31846938
0.32951143,0.25326648
0.5459679,0.39829925
0.43070316,0.32221162
0.16081235,0.1126303
0.4162209,0.17618261
0.14252189,0.12544006
0.39556593,0.27009648
0.583356,0.3918486
0.39980578,0.27772203
0.51921934,0.3002476
0.45139727,0.18519558
0.054724462,0.051562622
0.4490774,0.27464157
0.55016476,0.3362531
0.24792853,0.21499594
0.34599698,0.32743886
0.53217196,0.31721288
0.5710607,0.3426725
0.21350448,0.17744105
0.12167229,0.120122924
0.322253,0.17944779
0.3775041,0.28815517
0.57601035,0.31923032
0.5318971,0.31442362
0.4760523,0.18935871
0.3210371,0.23500827
0.35958782,0.28043625
0.4988445,0.33322918
0.46876377,0.31120425
0.18938638,0.15667467
0.427812,0.22804353
0.3149988,0.22789595
0.44460827,0.33963838
0.527279,0.18707143
0.50161767,0.35773712
0.548192,0.35845
0.43077484,0.3035087
0.4230482,0.26117676
0.15313168,0.14219768
0.14001407,0.11325971
0.5819959,0.34730998
0.3366205,0.2673909
0.53790575,0.26005736
0.2909828,0.22327588
0.5688745,0.39304665
0.5183161,0.25894842
0.31575274,0.25875205
0.38937268,0.31148356
0.35872817,0.2847138
0.48635024,0.32561952
0.35859686,0.24358843
0.12916923,0.11580909
0.2951513,0.2211555
0.13930945,0.13173422
0.41699526,0.3188624
0.41495547,0.30361992
0.22487807,0.20173295
0.018283688,0.015136029
0.23957556,0.17203197
0.3360537,0.24480487
0.32284182,0.24298568
0.38307986,0.2584266
0.47164297,0.2991411
0.30982652,0.22464444
0.1434619,0.12389701
0.5490445,0.34568915
0.4629925,0.29380164
0.33457908,0.2753942
0.45840028,0.19866379
0.27046022,0.24799518
0.38377985,0.17107168
0.346924,0.25886917
0.61443937,0.2412827
0.4908548,0.3154602
0.31690314,0.24722849
0.091986634,0.07015906
0.37442246,0.27939895
0.5950958,0.3408592
0.06632232,0.061263587
0.3764525,0.31819105
0.29965088,0.10093472
0.31758422,0.24439006
0.47269207,0.25233313
0.5279525,0.36228606
0.36971512,0.16452512
0.4597191,0.31190285
0.49443033,0.30833358
0.33510396,0.2080347
0.33240587,0.27445295
0.18070981,0.16993402
0.42494616,0.063170254
0.07192662,0.062234417
0.15165281,0.14574035
0.44980973,0.30839548
0.5096279,0.3260933
0.4840254,0.20093201
0.4937606,0.3181761
0.4152581,0.27798352
0.5287634,0.2568842
0.2970975,0.23544101
0.29616994,0.19667283
0.42768016,0.34100336
0.4800119,0.26350936
0.3538206,0.28877434
0.4326064,0.30429807
0.2619191,0.20548047
0.25144204,0.21442662
0.47431058,0.35796544
0.52264637,0.33731836
0.26575476,0.25946435
0.30055782,0.10829616
0.54653364,0.14932169
0.38275012,0.26903245
0.3658559,0.25987217
0.08378819,0.07578238
0.503146,0.30891332
0.60801274,0.3056296
0.36985704,0.27543932
0.52309924,0.2820908
0.45795596,0.33846426
0.44909412,0.29702464
0.4695651,0.27873257
0.5775205,0.2757747
0.5230611,0.28971174
0.43562746,0.31212008
0.4738401,0.2893424
0.32257468,0.24394134
0.51053697,0.2830996
0.51070935,0.3151353
0.35425487,0.3092184
0.56314605,0.2944059
0.3410312,0.25418845
0.5057726,0.22626561
0.09117161,0.08176642
0.34138098,0.27765748
0.42382133,0.3151728
0.21127565,0.17144011
0.39308268,0.25430873
0.14420195,0.12697339
0.37690774,0.21670447
0.31452313,0.25740287
0.54795015,0.33387464
0.39768523,0.3091596
0.30760506,0.2812175
0.24344029,0.2169489
0.44733244,0.18334505
0.1509477,0.13095981
0.5019719,0.33740085
0.27258995,0.19503188
0.30074015,0.21506126
0.5095198,0.32597136
0.5123506,0.327894
0.41797745,0.3137709
0.46518087,0.24111259
0.296817,0.30102044
0.41300458,0.23917706
0.33130243,0.30860016
0.5996538,0.32013753
0.32333222,0.2570461
0.4885473,0.3223873
0.51081014,0.29978636
0.48211008,0.3003562
0.28393367,0.20236787
0.42319828,0.3013002
0.18578632,0.11856534
0.25465876,0.16918312
0.40199777,0.30889124
0.22175565,0.04057971
0.33507589,0.21717757
0.26471728,0.19131269
0.21529518,0.1795835
0.2791727,0.22581683
0.45793653,0.31490025
0.046452194,0.044449247
0.6352686,0.39698666
0.5865972,0.3608898
0.44181448,0.31534144
0.5634654,0.39259973
0.47038338,0.36357826
0.37596074,0.2998296
0.27729794,0.16994011
0.061536636,0.055838812
0.36867028,0.27266243
0.49992272,0.3343223
0.41131806,0.2990444
0.24885848,0.20843172
0.51270777,0.35097107
0.37134197,0.2957903
0.451305,0.29535013
0.5145235,0.3321355
0.5077105,0.27307242
0.13958065,0.117329285
0.51384795,0.30532393
0.43692303,0.24049084
0.50801754,0.32890728
0.3953006,0.30211306
0.43899593,0.34179726
0.14520453,0.12972273
0.28620467,0.239018
0.34458497,0.32464966
0.5139005,0.31700295
0.15972444,0.14105143
0.50470984,0.18134111
0.48621732,0.25549492
0.4284273,0.27160028
0.48834077,0.3185143
0.39449605,0.29490754
0.4257506,0.31892973
0.5766127,0.32966337
0.21475844,0.18248956
0.33292794,0.25920582
0.5353204,0.35732955
0.628066,0.3704557
0.4170665,0.2874554
0.5950471,0.35076824
0.24492072,0.2194097
0.3440898,0.26929945
0.2556455,0.26617515
0.24667896,0.20690893
0.15567388,0.1078913
0.3754417,0.19607636
0.44088188,0.28823313
0.39469177,0.306894
0.23108968,0.20412688
0.5340194,0.34123594
0.3049644,0.23712626
0.39544576,0.24872476
0.40561473,0.2784508
0.40986377,0.33484042
0.4307679,0.22630596
0.46019897,0.30156985
0.5939938,0.3582142
0.45174816,0.31376132
0.5731823,0.35078546
0.37851334,0.31638584
0.25723323,0.21650052
0.25885338,0.21241195
0.46001023,0.33642665
0.12886328,0.11611358
0.4651799,0.35718033
0.5222829,0.30692777
0.30826548,0.26974913
0.36909494,0.2684873
0.5162179,0.28176734
0.2613979,0.19542953
0.5910734,0.38645807
0.38996038,0.26880303
0.48761743,0.303579
0.49656874,0.27332005
0.39879027,0.22622783
0.4938421,0.28437677
0.42014173,0.26475215
0.2568616,0.14361918
0.48174018,0.35867107
0.4872498,0.27404878
0.068919435,0.061404448
0.41660634,0.26908267
0.29949743,0.29342946
0.55398923,0.25340998
0.46167642,0.21583828
0.23414992,0.19115567
0.5336986,0.3240657
0.57637185,0.37553906
0.4578517,0.3309452
0.521509,0.34843978
0.20783485,0.20414181
0.29084992,0.24966922
0.62568206,0.24175395
0.29969993,0.24265696
0.3795843,0.2885092
0.40848535,0.3208709
0.20761067,0.16545483
0.28342906,0.20747142
0.43187806,0.3248558
0.47370464,0.332317
0.30592114,0.266544
0.50929785,0.32814208
0.5983797,0.3607643
0.48526192,0.2165696
0.14379154,0.13122271
0.4025937,0.17111959
0.47053868,0.2803284
0.19969742,0.18395546
0.3171258,0.27344403
0.51382554,0.30668527
0.21085815,0.19676633
0.49125844,0.32474998
0.3259921,0.23470159
0.5512225,0.36396417
0.35236925,0.25542754
0.5096568,0.27098274
0.5011318,0.30610207
0.47359604,0.33956066
0.3651715,0.23962389
0.2339716,0.18275693
0.21817891,0.22493432
0.13787195,0.12813789
0.2589326,0.19394222
0.5467008,0.33595744
0.50445825,0.25111362
0.41350362,0.29026538
0.55424875,0.35926428
0.19265614,0.07503971
0.40552923,0.31630737
0.54448074,0.37284333
0.06347496,0.055884853
0.17105554,0.13604571
0.46970603,0.368463
0.3668342,0.29378796
0.22511058,0.18838754
0.45880798,0.3192476
0.6509281,0.36884278
0.3932087,0.2966236
0.4930547,0.24162787
0.4620555,0.33098012
0.3807084,0.31410658
0.5035929,0.32963037
0.6310405,0.33818787
0.501752,0.2599577
0.4054172,0.33671576
0.4701031,0.2518642
0.5239569,0.30857626
0.3449037,0.26448488
0.3624087,0.23909232
0.54466385,0.38795194
0.23695287,0.23876192
0.36171296,0.2543733
0.2759951,0.2212489
0.1353199,0.13696231
0.07473601,0.069088615
0.20016445,0.16232492
0.39211825,0.3040363
0.24018554,0.21771187
0.25476658,0.22399269
0.38220382,0.26289535
0.47037917,0.3328491
0.54862726,0.28276137
0.2869472,0.22503711
0.33207265,0.25054064
0.3849683,0.28299987
0.22114502,0.17493093
0.50344354,0.30401993
0.34993383,0.29135764
0.4808495,0.3213362
0.41456684,0.34294972
0.32480794,0.28087494
0.52474743,0.2948395
0.476194,0.34474802
0.4320217,0.29914573
0.22143689,0.23127948
0.42675,0.31126428
0.42780465,0.34365845
0.2619244,0.23839165
0.3988458,0.273044
0.47560987,0.35215473
0.5829049,0.28860748
0.5336938,0.29998797
0.50418365,0.32275128
0.3384436,0.27107242
0.4633566,0.29916444
0.30519268,0.25955838
0.5654751,0.3137148
0.43943843,0.28505316
0.17629796,0.17339036
0.15148444,0.12608092
0.39991674,0.26780087
0.22009566,0.19719121
0.1781211,0.13749893
0.40970397,0.31792453
0.37039745,0.2827783
0.4747948,0.34597206
0.45725316,0.29578027
0.38981652,0.19890706
0.57317364,0.32798725
0.52755785,0.36938342
0.04536972,0.040788896
0.37407026,0.30478042
0.48595417,0.28508192
0.4036614,0.26116878
0.15141895,0.13701488
0.2562599,0.20256409
0.31728512,0.19662213
0.17394975,0.1439416
0.3985917,0.26693645
0.38432866,0.3000034
0.12743801,0.05364848
0.32255867,0.04280565
0.42201144,0.30533934
0.43272382,0.27570823
0.42684326,0.20572498
0.2869368,0.24209927
0.34869406,0.28996888
0.44510537,0.32101667
0.08913554,0.071742
0.5615616,0.2701744
0.5093922,0.33119825
0.49516588,0.26347813
0.43095675,0.3098795
0.17086206,0.14285137
0.32054865,0.27420905
0.29273117,0.24813373
0.5576385,0.34745815
0.3153362,0.2745044
0.22021449,0.19030495
0.20217256,0.18169573
0.31128088,0.26293594
0.5357688,0.34897354
0.22817525,0.14887238
0.5403986,0.19117159
0.5287953,0.32045558
0.53044516,0.34259534
0.58908373,0.13947408
0.20545137,0.15892036
0.39537486,0.27060917
0.28132525,0.20763053
0.3415718,0.25927505
0.5683133,0.35987905
0.36122817,0.17833382
0.5276149,0.3578157
0.43240175,0.28165773
0.46559832,0.36098576
0.50098443,0.34088743
0.19804929,0.17723362
0.38266647,0.27699617
0.25772032,0.19245487
0.37501475,0.2623969
0.47051448,0.18561026
0.37079647,0.28359765
0.39368436,0.29094008
0.26499492,0.24626893
0.43984717,0.29339886
0.21395513,0.19417737
0.49365583,0.36016598
0.5463363,0.30425832
0.20164353,0.16821373
0.4744899,0.3292738
0.60266465,0.32403782
0.35023937,0.17589244
0.21166675,0.18044879
0.55783087,0.23653136
0.25641313,0.19147204
0.3926931,0.28716552
0.43492356,0.30129647
0.18867318,0.14438935
0.46786088,0.3140803
0.27809572,0.24160784
0.09645115,0.08608711
0.35806587,0.27607977
0.36698136,0.2625392
0.42046598,0.28786916
0.5262205,0.36129338
0.1752107,0.18049994
0.067204095,0.061373144
0.5009259,0.31558627
0.6050563,0.39162764
0.44333878,0.35228437
0.42508996,0.15634553
0.48128936,0.28977245
0.48374853,0.3856013
0.6030315,0.3296465
0.32608238,0.24970877
0.23978199,0.18802647
0.40067703,0.3135642
0.3675318,0.31252217
0.46882212,0.3417952
0.13058053,0.10838603
0.35143584,0.23744258
0.1616669,0.14527643
0.4044746,0.29194954
0.51630265,0.24152574
0.30547628,0.19303833
0.4044841,0.25467944
0.57253665,0.3628602
0.43504822,0.2109585
0.3522872,0.29227987
0.5664326,0.3702187
0.502802,0.33717427
0.26097417,0.1874612
0.19878796,0.15433235
0.37207276,0.1582417
0.36443445,0.24386355
0.4574407,0.09543963
0.54420435,0.3221483
0.4784656,0.31918073
0.1430001,0.12259482
0.32941636,0.24567974
0.33170974,0.27995995
0.27542666,0.26402858
0.5272677,0.21763287
0.4728061,0.22107024
0.2643614,0.217881
0.2436712,0.2230546
0.40628368,0.28043824
0.22098859,0.13945216
0.5115583,0.31806582
0.41406396,0.31360736
0.4638269,0.16531758
0.40398878,0.17976022
0.4277147,0.22702296
0.27702793,0.15850934
0.36004665,0.23802559
0.44049987,0.2733149
0.36225894,0.2651844
0.3964423,0.15002064
0.34666348,0.2498806
0.28008163,0.23604263
0.21334255,0.15169899
0.54663205,0.30678922
0.041066546,0.031451
0.23361027,0.20404205
0.4626222,0.34257543
0.5687891,0.35914725
0.42441446,0.32554954
0.5957477,0.34127042
0.39867336,0.3054253
0.3038006,0.23980847
0.59860516,0.372444
0.07137221,0.060592875
0.2958584,0.2520023
0.2572018,0.2068323
0.3394857,0.28848147
0.42254117,0.3036277
0.4382795,0.34141666
0.4887109,0.32631
0.13255718,0.116290115
0.5085631,0.13179113
0.6184162,0.35708535
0.5303888,0.39664957
0.48284665,0.3444566
0.15594703,0.12472819
0.4093056,0.24917208
0.38756213,0.25864187
0.19005857,0.13615878
0.3624499,0.2771403
0.4456666,0.16844311
0.30857247,0.19929832
0.53045064,0.36042234
0.29315737,0.21862091
0.40494424,0.28182662
0.21474555,0.13500844
0.22922987,0.22043753
0.61332864,0.35492328
0.52252644,0.14259575
0.5086947,0.25859636
0.3630503,0.24503073
0.3152788,0.29064506
0.557091,0.3580333
0.10589859,0.09351797
0.23791566,0.2003345
0.47062907,0.34766418
0.41045102,0.2556345
0.07724666,0.07720224
0.47915018,0.30926594
0.27652428,0.2233166
0.3103849,0.22972518
0.38052654,0.309211
0.22916703,0.19971956
0.11220226,0.13559264
0.28903034,0.22486947
0.3215601,0.266978
0.085804194,0.07764132
0.49993855,0.32997674
0.41741592,0.24931557
0.47499588,0.2828137
0.2680719,0.17030121
0.4319812,0.28723216
0.4217593,0.30538404
0.5235517,0.32737443
0.37487763,0.26676783
0.39053762,0.2116695
0.39981326,0.26842776
0.3912773,0.26657733
0.3625435,0.24437769
0.10402718,0.13168433
0.09410268,0.10148809
0.4588732,0.31230053
0.34254116,0.26619047
0.26475132,0.22625981
0.33715555,0.2822266
0.38116485,0.29013005
0.573568,0.33399644
0.32158127,0.1830207
0.2916459,0.22804223
0.48038846,0.2687076
0.59105366,0.36220688
0.21558562,0.14597194
0.5175136,0.35160717
0.5737856,0.23441185
0.53820866,0.2898511
0.56073695,0.2274311
0.11100794,0.08662831
0.5908761,0.29164708
0.49765527,0.35052574
0.5465572,0.3207321
0.3094981,0.22785285
0.2694405,0.2253708
0.43864864,0.19327824
0.22340095,0.12340339
0.3556813,0.27202702
0.37345338,0.29511556
0.46352947,0.32054168
0.37182626,0.1816192
0.4729296,0.2010918
0.38852397,0.2759329
0.5548463,0.2604977
0.27394396,0.20812304
0.4751555,0.35853162
0.4331818,0.32960314
0.65997905,0.3188944
0.4909545,0.28955567
0.40817654,0.3232021
0.30563197,0.19290587
0.22868554,0.17696887
0.47512722,0.336332
0.3896892,0.27598268
0.22989152,0.045386657
0.63263154,0.31831077
0.36328042,0.22269072
0.4080035,0.30990592
0.3881902,0.25687146
0.45696327,0.30035663
0.5017727,0.33768728
0.56002426,0.28847086
0.464813,0.25750434
0.52207196,0.3474054
0.0826736,0.07616285
0.5023098,0.32858407
0.053599995,0.052227996
0.50506634,0.33349115
0.3116726,0.21643865
0.36463025,0.1971215
0.42677984,0.23871998
0.45840532,0.31244934
0.35033488,0.2555985
0.40417144,0.23209147
0.5831614,0.3646003
0.28332338,0.25763655
0.569976,0.30812317
0.24660815,0.19227998
0.49777126,0.15911259
0.48934695,0.3676268
0.42766863,0.24176519
0.61415064,0.34415138
0.22070158,0.1811156
0.542114,0.2737745
0.23134121,0.2052096
0.41260767,0.20293105
0.40863115,0.32051316
0.5421788,0.30036855
0.39063346,0.24347211
0.45180547,0.28670648
0.077062786,0.0685196
0.10638054,0.0852965
0.25391278,0.22957845
0.4450948,0.2633247
0.2691455,0.2236967
0.5122403,0.31783003
0.47900346,0.29415068
0.17739426,0.15822466
0.24727091,0.17678834
0.4495662,0.2851133
0.36300114,0.3123596
0.50167406,0.3149188
0.4856279,0.28721094
0.3677248,0.3108185
0.3685003,0.2780965
0.20559078,0.18659967
0.5787452,0.36904287
0.2768146,0.21658039
0.20489547,0.17657027
0.29230842,0.18087941
0.48732147,0.22966623
0.50703204,0.29286903
0.1420661,0.10983297
0.23902166,0.23529813
0.17140563,0.14454502
0.3851651,0.2813021
0.5568014,0.34160966
0.33277008,0.24321309
0.3017203,0.24490239
0.47742084,0.34686485
0.12938969,0.12277116
0.48815596,0.3722669
0.35343456,0.3110842
0.33746928,0.25174454
0.41111016,0.3392821
0.41930968,0.2599384
0.37895036,0.28147253
0.40856403,0.21242748
0.3510908,0.31739348
0.49350205,0.24748784
0.5156642,0.23651782
0.32684296,0.26604125
0.18634535,0.21905419
0.4134023,0.2952871
0.56422055,0.31364807
0.2999153,0.2146496
0.12042181,0.10743866
0.36308372,0.29006413
0.2718734,0.21037099
0.39798737,0.26193318
0.32443342,0.29007375
0.2558449,0.21585116
0.37594432,0.2932694
0.19785999,0.14669584
0.53710145,0.35109577
0.519993,0.29534632
0.5237602,0.3564174
0.34474528,0.2034926
0.49273553,0.29884028
0.056782436,0.058288127
0.56451476,0.28920564
0.39255938,0.29413825
0.5828122,0.41116664
0.40365663,0.3223294
0.16499944,0.14567497
0.4094165,0.25673953
0.3278651,0.30145714
0.3831129,0.19879922
0.20169856,0.17436688
0.29011998,0.22594315
0.42406836,0.30420086
0.39544454,0.124462105
0.32688406,0.2702732
0.57518226,0.35059786
0.49313712,0.3156374
0.17164187,0.14328885
0.29787463,0.23644169
0.3660076,0.2572588
0.34846833,0.25341097
0.5472088,0.33765066
0.47277728,0.33676526
0.5486658,0.32849005
0.50389147,0.342245
0.19753467,0.19688644
0.32029915,0.23699625
0.2648118,0.2259682
0.2523516,0.20818092
0.2691518,0.23471479
0.48150313,0.28712624
0.2655054,0.2331664
0.4356923,0.22845086
0.52741927,0.35713822
0.42089492,0.26473942
0.6090752,0.2717081
0.55363375,0.31054136
0.27471814,0.21417429
0.42469552,0.28603074
0.2605551,0.23469973
0.59890425,0.4004916
0.5163917,0.32294226
0.3408142,0.25181386
0.29884055,0.21715802
0.11867446,0.11063088
0.32131994,0.1649799
0.36083135,0.27541408
0.32214904,0.2627422
0.43601424,0.24946992
0.109236665,0.099326
0.43503138,0.2894013
0.20431674,0.16404113
0.30147532,0.22705278
0.21272345,0.20291822
0.4137962,0.27352443
0.27310002,0.21992531
0.28171498,0.22635686
0.46777263,0.32337704
0.21880028,0.1601362
0.34855953,0.25262088
0.6423853,0.3790214
0.27669874,0.23615894
0.027723439,0.030071946
0.2856202,0.2185405
0.31978488,0.24288099
0.40253448,0.32298434
0.5333187,0.2876542
0.30911914,0.24496119
0.3710006,0.3209291
0.27099806,0.24239829
0.4982581,0.34457168
0.17393582,0.14550135
0.22016586,0.19943275
0.47218555,0.36817262
0.29820424,0.21176745
0.56983525,0.30028248
0.6550811,0.35601807
0.446995,0.21717465
0.37280557,0.28669274
0.15906072,0.14204803
0.47387922,0.20243794
0.35064793,0.2647334
0.52719086,0.31810126
0.11791999,0.10012789
0.53875047,0.33181465
0.5823749,0.3380741
0.3883445,0.31114352
0.493585,0.3029596
0.57692564,0.32031903
0.18137948,0.10606383
0.16482085,0.14187256
0.53052545,0.31800678
0.4068753,0.25203583
0.30650344,0.22745788
0.3339907,0.27825615
0.5108553,0.3170947
0.45276344,0.29167756
0.43484285,0.29201233
0.24116962,0.21116838
0.28645885,0.22486082
0.43374315,0.28141654
0.5146438,0.22134548
0.24182247,0.2285277
0.40784445,0.2665183
0.53458756,0.34467652
0.5795841,0.32121956
0.5593199,0.3334549
0.623018,0.2927343
0.46284056,0.32518822
0.15182431,0.14096348
0.48440787,0.35681316
0.4985891,0.33710736
0.48274624,0.3750577
0.5717432,0.24829777
0.4774525,0.28230107
0.3998959,0.29924172
0.5630278,0.35256436
0.5321458,0.32590687
0.15942347,0.14968383
0.4306354,0.28165013
0.45392,0.353774
0.29261768,0.21252894
0.49713022,0.17437781
0.16196918,0.12335961
0.6172154,0.2033875
0.45555267,0.3301117
0.40517443,0.27123997
0.024167826,0.019757826
0.29490766,0.19658054
0.072293416,0.0645899
0.4881651,0.3710293
0.48261046,0.26480526
0.45918387,0.28735173
0.5002241,0.13122964
0.40940267,0.26683748
0.42273906,0.3145646
0.26714858,0.22479789
0.05585556,0.048744977
0.21579579,0.1396859
0.5624751,0.3186578
0.13234389,0.116801955
0.56015813,0.31501192
0.36137286,0.28640488
0.5757579,0.2899551
0.5514719,0.29792544
0.46231192,0.299704
0.20273173,0.17482045
0.480317,0.292034
0.28224686,0.22545992
0.41758117,0.29134122
0.4946312,0.35010654
0.5914408,0.42014986
0.4348626,0.21763247
0.25131708,0.15235297
0.52412796,0.31118432
0.26304555,0.18599446
0.363062,0.24063434
0.31863034,0.23745036
0.37378007,0.22612709
0.07154557,0.07242255
0.43518302,0.3409562
0.3407275,0.2535221
0.4579336,0.23293541
0.52096033,0.3330287
0.5616324,0.3210228
0.43449113,0.29659814
0.5119795,0.28489363
0.49412408,0.28895587
0.37853613,0.20462981
0.4279509,0.24924925
0.47853744,0.33809447
0.37527823,0.2657654
0.44784465,0.27968982
0.37559998,0.24101216
0.5519393,0.16902949
0.44289955,0.2797331
0.32444277,0.15206927
0.5293575,0.2471566
0.2833526,0.20275903
0.4153825,0.28195155
0.57104033,0.31930566
0.36477393,0.30005285
0.3912212,0.23663042
0.607952,0.3585297
0.2538343,0.23204534
0.6474984,0.33051065
0.41747293,0.28475392
0.36874834,0.17912757
0.46047118,0.28142357
0.52550244,0.3862345
0.4615796,0.27714232
0.4775968,0.27323222
0.22436188,0.15028311
0.30330154,0.24465306
0.36652634,0.1843189
0.61923504,0.36490628
0.37180144,0.30078346
0.23325942,0.25769284
0.54336447,0.40722942
0.47255033,0.32707706
0.15615585,0.14242883
0.5040928,0.35847276
0.39781114,0.25515372
0.49393323,0.14928244
0.4143491,0.2970931
0.4819036,0.27650294
0.08644305,0.077388905
0.35820875,0.30940086
0.52702206,0.29654747
0.24116227,0.14984703
0.23161437,0.14080428
0.32550392,0.27594757
0.25053835,0.21381782
0.44440204,0.35546842
0.5821013,0.36074924
0.33903402,0.2921134
0.21551965,0.17669614
0.4632062,0.29335997
0.37699908,0.3042221
0.12579083,0.09108306
0.6161943,0.40246707
0.2166716,0.20999196
0.08082967,0.0759277
0.3708568,0.25908878
0.1377088,0.11553213
0.55861974,0.41141075
0.4984962,0.31720284
0.5093657,0.27066082
0.5310713,0.30349082
0.52204317,0.27373084
0.541708,0.28738296
0.3893716,0.26275486
0.4542319,0.31980702


==> images_klein_bottle_results_compared.csv <==
eps,0,1,10,auto
0.036989506842105266,2.7352155454032258e-05,3.49755942091129e-05,3.558008911029839e-05,6.068181125564516e-05
0.07397901368421053,8.974952273737143e-05,8.150521763910476e-05,0.0001130986700202,0.00040374450456228566
0.1109685205263158,0.0003143849045139606,0.00018028741240602223,0.000365790138234769,0.0015288923695360992
0.14795802736842106,0.0007915909789989549,0.00045497928311189834,0.0009526339995032815,0.0032523306961690793
0.18494753421052634,0.0015005333538108555,0.000990702309742986,0.001794667157901114,0.005028770414624816
0.2219370410526316,0.002663292519632005,0.0018347432282890019,0.0030925768194031305,0.006938401632409235
0.25892654789473685,0.0040619901172567925,0.003007925358486336,0.004592701340560127,0.008788814578130785
0.2959160547368421,0.00554412697168021,0.004400713403921565,0.006153256851341054,0.010375444363643169
0.3329055615789474,0.007135990334863456,0.0059531625748309195,0.007843463251605695,0.011929979890383581
0.3698950684210527,0.00864294798144016,0.007480116920153407,0.009448892934380006,0.013203129896812054
0.4068845752631579,0.010119162309334524,0.008986129387962215,0.011031382521021276,0.014277003460996106
0.4438740821052632,0.01158635782818167,0.010516158999287989,0.012625789873928315,0.015250004661130835
0.48086358894736847,0.012874522977080666,0.011886762210714354,0.014072161677467184,0.01603325353868915
0.5178530957894737,0.014109623672919513,0.013210563297492008,0.015486156585294293,0.01676797420764952
0.554842602631579,0.014849617911784536,0.01400407241627489,0.016370736398996825,0.017184490341352544
0.5918321094736843,0.015258528010194332,0.014460452830582872,0.016913523463837267,0.01741847619136442
0.6288216163157895,0.01542544016178416,0.01465085573582352,0.017158016411521235,0.017499421954259287
0.6658111231578948,0.015465754740979628,0.014695397174265311,0.01722703119397771,0.017507419470360767
0.70280063,0.015468624848768485,0.01469616366872867,0.017231938067634733,0.01750899238344535


==> images_sundials_mean.csv <==
lambda,eps,val
0,1.0,0.00031410999298095703
8.5,1.0,0.0004133401234944661
0,0.5,0.0006633684370252821
9.5,0.5,0.0004378353118896484
0,0.25,0.0008866607242160373
10.5,0.25,0.0004214778052435981
0,0.125,0.0014761304325527616
11.5,0.125,0.0004208461549546983


==> images_sundials_mean_latent.csv <==
lambda,eps,val
0,1.0,0.07241831495496963
8.5,1.0,0.030458020496368407
-1,0.5,0.09401759639316136
9.5,0.5,0.02945962794886695
0,0.25,0.09558008362982008
10.5,0.25,0.02724579035308626
1,0.125,0.0989633541531033
11.5,0.125,0.024962189666430157

